MCMC-Correction of Score-Based Diffusion Models for Model Composition

Diffusion models can be parameterized in terms of either score or energy function. The energy parameterization is attractive as it enables sampling procedures such as Markov Chain Monte Carlo (MCMC) that incorporates a Metropolis--Hastings (MH) correction step based on energy differences between proposed samples. Such corrections can significantly improve sampling quality, particularly in the context of model composition, where pre-trained models are combined to generate samples from novel distributions. Score-based diffusion models, on the other hand, are more widely adopted and come with a rich ecosystem of pre-trained models. However, they do not, in general, define an underlying energy function, making MH-based sampling inapplicable. In this work, we address this limitation by retaining score parameterization and introducing a novel MH-like acceptance rule based on line integration of the score function. This allows the reuse of existing diffusion models while still combining the reverse process with various MCMC techniques, viewed as an instance of annealed MCMC. Through experiments on synthetic and real-world data, we show that our MH-like samplers {yield relative improvements of similar magnitude to those observed} with energy-based models, without requiring explicit energy parameterization.

==> figures/two_d_comp/bar.txt <==
x y
0.11535751074552536 0.6047031283378601
-0.08247655630111694 -0.8005229830741882
-0.04533033072948456 -0.9798600673675537
-0.14609810709953308 -0.6698316335678101
-0.15234437584877014 -0.46157118678092957
0.15489761531352997 0.6346077919006348
-0.11405004560947418 0.5979737639427185
-0.18332462012767792 -0.7336562275886536
-0.11229909211397171 0.09923393279314041
-0.19404585659503937 -0.23946093022823334
0.15567924082279205 0.2531771957874298
-0.024760307744145393 0.7176650166511536
-0.1967831552028656 0.1298527866601944
0.15227679908275604 0.20664989948272705
-0.17203329503536224 -0.4894537925720215
-0.1819821298122406 -0.2671881318092346
0.16744007170200348 0.5646838545799255
-0.15794909000396729 -0.7762673497200012
-0.07186269015073776 -0.5326741933822632
0.048797357827425 -0.6858152747154236
0.19779856503009796 -0.28133267164230347
-0.13616850972175598 -0.061195019632577896
-0.13967525959014893 -0.8825434446334839
0.18864655494689941 -0.31467849016189575
-0.16982127726078033 0.7949457764625549
0.0392133891582489 0.07873135060071945
0.12000496685504913 0.4183617830276489
0.1915414035320282 -0.012671141885221004
-0.07350718975067139 -0.2646242678165436
-0.043801449239254 -0.9093117713928223
-0.18837113678455353 0.6541268825531006
-0.032361190766096115 -0.4712963402271271
0.030066752806305885 -0.0023273243568837643
-0.04034833237528801 -0.9432154297828674
-0.19313961267471313 -0.4614608585834503
0.0750221237540245 -0.23765695095062256
-0.14763829112052917 0.22724859416484833
0.018482631072402 -0.694260835647583
0.011206656694412231 -0.4929748475551605
-0.04723744094371796 -0.38875868916511536
-0.09774884581565857 -0.014461781829595566
-0.16928791999816895 -0.05714394897222519
0.11902569979429245 -0.6769769787788391
0.03555865213274956 -0.9784663319587708
-0.14113521575927734 0.7788974046707153
0.009690330363810062 -0.48730772733688354
0.19502383470535278 0.8128609657287598
0.021807760000228882 -0.586949348449707
-0.10432683676481247 -0.21846774220466614
0.1464870274066925 0.05141501873731613
-0.13105332851409912 0.7941796779632568
-0.019364845007658005 0.07171235978603363
0.14914312958717346 0.4423816502094269
0.03515112027525902 -0.964549720287323
0.0075653004460036755 0.2489953190088272
-0.07235024124383926 0.6057530641555786
0.19259922206401825 -0.28498467803001404
-0.038602810353040695 -0.08498025685548782
-0.16963669657707214 -0.6171953678131104
0.05707959830760956 -0.17913013696670532
-0.144326314330101 -0.8912638425827026
-0.14588245749473572 -0.041270025074481964
-0.10045280307531357 0.5930324196815491
0.17743462324142456 0.08174747228622437
0.19236025214195251 -0.5803871750831604
-0.1334591507911682 -0.34046539664268494
0.10121145844459534 0.34877949953079224
0.012165477499365807 -0.15016227960586548
-0.07079155743122101 -0.4933173954486847
0.03840906545519829 -0.4469110667705536
0.10767017304897308 -0.664684534072876
-0.14176924526691437 0.2057354599237442
-0.06819572299718857 0.566830575466156
-0.08439665287733078 0.5194647908210754
-0.08531764149665833 0.2117496281862259
-0.0641738772392273 -0.16656288504600525
-0.1771555095911026 0.33180859684944153
0.1739959418773651 0.1592484563589096
0.10251457989215851 -0.5842015147209167
0.19341784715652466 -0.7434847950935364
0.11928486824035645 -0.48303085565567017
0.03181655704975128 -0.37774330377578735
-0.19787758588790894 -0.2742522954940796
-0.0076748705469071865 0.808829665184021
-0.06939458101987839 -0.5105979442596436
0.12719660997390747 0.2961098849773407
-0.06854568421840668 0.5979310870170593
0.0996553972363472 0.04062800109386444
0.05177384987473488 0.5876069664955139
0.10362166911363602 -0.32401618361473083
0.05241585150361061 -0.5476521849632263
0.12297271192073822 0.9165521860122681
0.09254896640777588 0.8006071448326111
0.09128901362419128 0.7931750416755676
0.015373983420431614 0.20965759456157684
0.15275152027606964 0.5201125144958496
0.08204206824302673 -0.1246994286775589
0.020491600036621094 -0.4187655448913574
0.14806707203388214 0.9256740808486938
0.1141093373298645 -0.9461058378219604
0.14021418988704681 -0.4514240026473999
0.11767008155584335 -0.30331772565841675
0.098709337413311 0.4434058368206024
-0.047729335725307465 -0.37402254343032837
0.1292857527732849 -0.05765264481306076
0.1309470683336258 -0.5689838528633118
-0.09175005555152893 -0.9149620532989502
0.17045851051807404 -0.2190660983324051
0.13899266719818115 -0.27634575963020325
-0.09445629268884659 0.8778509497642517
0.05332886800169945 0.5643598437309265
-0.15531039237976074 -0.887790322303772
0.0009837255347520113 0.6119747161865234
0.09896716475486755 0.052892379462718964
-0.04450429975986481 0.06765715777873993
-0.04894605278968811 -0.8846625089645386
-0.11656945198774338 -0.8008489608764648
0.15515558421611786 -0.14625389873981476
0.014221464283764362 0.6109808683395386
0.07558311522006989 -0.925649881362915
0.051672276109457016 -0.334847629070282
-0.07463257014751434 -0.6910634636878967
-0.18449406325817108 -0.7060039043426514
0.12867139279842377 0.17796403169631958
-0.16089819371700287 0.7344123125076294
-0.06505338847637177 -0.5077328681945801
0.09613289684057236 -0.8685457706451416
0.1345900595188141 -0.7026549577713013
-0.06254765391349792 0.24622920155525208
0.0534038245677948 -0.17914538085460663
-0.11399715393781662 0.12773992121219635
-0.06582162529230118 -0.2517073452472687
-0.17714735865592957 -0.04717197269201279
0.1288710981607437 0.39237698912620544
-0.19846808910369873 -0.8217546939849854
0.130086287856102 -0.0039773425087332726
-0.07993175089359283 -0.6182436347007751
0.12332184612751007 -0.495301216840744
0.03464747592806816 0.7956838011741638
0.1413854956626892 -0.22114796936511993
0.025929754599928856 -0.02223067916929722
-0.15118637681007385 0.9100880026817322
0.15141645073890686 -0.17879149317741394
0.004619969986379147 -0.10116558521986008
-0.19266535341739655 -0.3603549003601074
0.023909593001008034 -0.5604510307312012
-0.11917251348495483 -0.5129929780960083
-0.06051298603415489 0.3464741110801697
0.16994009912014008 0.4312771260738373
-0.12116416543722153 0.24921225011348724
-0.17214812338352203 -0.9152886867523193
0.11629090458154678 -0.17188648879528046
0.17110945284366608 -0.5768036246299744
0.05681313946843147 -0.5302149653434753
0.13428358733654022 0.47632813453674316
-0.00697446009144187 -0.29373154044151306
0.13822616636753082 -0.45938608050346375
-0.03348258137702942 -0.83612060546875
0.17207427322864532 -0.3692723214626312
0.04764990136027336 -0.8013020157814026
0.07541023194789886 0.572977602481842
0.089567631483078 -0.6220511794090271
-0.1379539668560028 -0.20540465414524078
0.051774363964796066 0.6170822381973267
-0.03487863391637802 -0.10678369551897049
0.15346604585647583 0.20964974164962769
-0.12441550940275192 -0.7271885871887207
-0.07780920714139938 0.5549559593200684
0.03343886509537697 0.21759982407093048
-0.05389031767845154 -0.5471817255020142
-0.02500319294631481 -0.3529851734638214
-0.02797734923660755 0.16303133964538574
-0.015852143988013268 0.24544796347618103
-0.1229875311255455 0.19869141280651093
0.15552638471126556 -0.8255087733268738
-0.08499320596456528 -0.13738958537578583
0.04191150516271591 0.5169640779495239
0.12509581446647644 0.17290239036083221
0.008270288817584515 -0.6755439639091492
0.14768441021442413 -0.8203958868980408
0.06513946503400803 0.590427815914154
-0.15779724717140198 0.00493726646527648
0.1002141684293747 0.7859465479850769
-0.1017201766371727 -0.1458394080400467
0.060261670500040054 -0.7869196534156799
0.05203111469745636 0.5821243524551392
-0.05677340552210808 0.8856989145278931
0.09720443934202194 0.4956091046333313
-0.09834624081850052 0.8285081386566162
-0.04895175248384476 -0.7716491222381592
-0.16227011382579803 -0.8917009234428406
0.13737542927265167 0.26982733607292175
0.1018209308385849 -0.19197727739810944
-0.1865268051624298 0.31360679864883423
0.18036697804927826 -0.16218307614326477
0.0486326664686203 -0.21284495294094086
0.07318555563688278 -0.9428051114082336
0.07207854837179184 -0.5958640575408936
-0.0595918707549572 -0.5962088704109192
0.12479745596647263 0.4907171428203583
-0.11880133301019669 -0.01507785078138113
0.03403738886117935 -0.5385043025016785
-0.007442970294505358 0.5194063186645508
-0.05763741210103035 -0.4157029092311859
-0.16643263399600983 -0.15194840729236603
0.13765379786491394 0.2135542631149292
0.08695480227470398 0.06807266175746918
0.012856518849730492 -0.18153461813926697
0.10265029966831207 -0.9811686873435974
0.04494836553931236 0.994346559047699
0.15390819311141968 0.4758501648902893
-0.14425784349441528 0.9989842772483826
-0.007761586923152208 0.9575687646865845
-0.11309464275836945 -0.7991237640380859
-0.13478416204452515 -0.8084920048713684
0.07857365161180496 0.8024148344993591
0.03686850890517235 0.8859171867370605
0.12124977260828018 -0.25041285157203674
0.10848969966173172 0.3118557631969452
0.04753533750772476 -0.7297472357749939
-0.01974893920123577 0.5933049321174622
0.08106716722249985 -0.18266141414642334
-0.12007894366979599 -0.8803906440734863
0.10453975945711136 0.039157237857580185
0.06829220801591873 -0.6387490630149841
0.06279055774211884 0.6842489838600159
-0.10852460563182831 0.3409375250339508
0.03640139102935791 -0.881209671497345
0.17348845303058624 -0.6742777228355408
-0.1794971227645874 0.28949424624443054
-0.14152704179286957 0.01219951082020998
-0.052549540996551514 -0.8244301676750183
0.19632506370544434 -0.22224345803260803
0.029446762055158615 0.2192864567041397
0.03809967264533043 -0.1633744090795517
0.1860373169183731 0.3310544192790985
-0.017001545056700706 -0.6802403330802917
-0.1798093616962433 0.3723631799221039
-0.14657579362392426 -0.5131182074546814
-0.19896981120109558 0.6664376854896545
0.06954611092805862 -0.1263679563999176
0.1560148447751999 0.10289322584867477
-0.11610159277915955 0.9614225625991821
-0.10451623797416687 0.3298264443874359
-0.13830794394016266 -0.29892614483833313
-0.02539052441716194 -0.6597054600715637
-0.1694118231534958 0.2524682879447937
0.1270141452550888 -0.8623309135437012
0.07633548974990845 0.26779964566230774
0.06729210913181305 -0.4092559218406677
-0.17722070217132568 0.812417209148407
-0.0676906481385231 0.07678484916687012
-0.1276598423719406 -0.1041015237569809
-0.05970335006713867 -0.33840319514274597
-0.14934416115283966 -0.6884247064590454
0.19702643156051636 0.056756723672151566
-0.14760930836200714 -0.8115601539611816
0.1883421391248703 -0.19314509630203247
-0.15843477845191956 -0.9973095059394836
0.1376955658197403 -0.18680620193481445
-0.04164062812924385 0.8849946856498718
-0.10676341503858566 0.36021408438682556
0.1776946783065796 -0.9372066259384155
0.14598822593688965 0.6447215676307678
-0.1931070238351822 -0.41274070739746094
-0.1212962344288826 -0.9086029529571533
0.12325765192508698 -0.05140315741300583
0.11338172852993011 0.2949496805667877
0.1702449768781662 0.8850950598716736
-0.09797663986682892 -0.8711393475532532
0.08801726251840591 0.6453959345817566
-0.16696728765964508 0.22721882164478302
-0.012958625331521034 0.5724764466285706
0.0917951688170433 -0.3600439131259918
-0.1241813451051712 0.5798230171203613
0.17272581160068512 0.5579422116279602
-0.13811692595481873 -0.21437177062034607
0.19730152189731598 0.6695428490638733
0.05198321491479874 -0.6165082454681396
-0.025323709473013878 -0.30218610167503357
0.06942018866539001 -0.5100511908531189
0.10219405591487885 -0.9474711418151855
0.09934189915657043 -0.9445998668670654
0.08869153261184692 0.2988995909690857
0.18670035898685455 -0.8173540830612183
-0.018181776627898216 0.8310270309448242
0.15161509811878204 0.3912595212459564
0.05934678018093109 0.4165041744709015
-0.16346825659275055 -0.3501470386981964
-0.10633843392133713 0.6291043162345886
-0.19100815057754517 0.27382755279541016
-0.1800682097673416 -0.24806715548038483
0.15635642409324646 0.1328975409269333
-0.1820918619632721 -0.1858201026916504
0.008240624330937862 -0.5174483060836792
-0.07068409770727158 0.6259401440620422
-0.12210602313280106 0.22657570242881775
0.17591939866542816 0.224154993891716
-0.17537744343280792 0.645155668258667
-0.16108709573745728 0.8732293248176575
0.16205908358097076 -0.48606616258621216
0.1591545045375824 -0.6933433413505554
-0.13205575942993164 -0.39628320932388306
0.14299672842025757 -0.5150941014289856
-0.1818924993276596 0.9521787166595459
0.0689530000090599 -0.77912437915802
0.02700945921242237 0.14230231940746307
-0.10959581285715103 -0.09353940188884735
0.10338407009840012 0.13092294335365295
0.0038077556528151035 -0.3384355306625366
0.06498004496097565 -0.9084163904190063
-0.016307605430483818 -0.5296885371208191
0.15998981893062592 0.985061764717102
-0.05675576254725456 0.8039617538452148
0.030352724716067314 -0.624465823173523
0.16354432702064514 0.8297289609909058
0.19963334500789642 -0.6886933445930481
-0.025969868525862694 -0.7578158378601074
-0.021919572725892067 0.7834222316741943
0.12325450778007507 -0.785715639591217
-0.13348235189914703 0.7919941544532776
-0.1027817353606224 0.6760704517364502
-0.09032105654478073 -0.38383084535598755
-0.0907130092382431 0.8325510621070862
0.12555062770843506 0.6814551949501038
0.010394369252026081 -0.13766229152679443
0.18695032596588135 -0.15584227442741394
-0.15984393656253815 0.4766092896461487
-0.08331777155399323 -0.2727319002151489
-0.15367484092712402 -0.8617133498191833
-0.11006715148687363 0.772895336151123
-0.19163845479488373 0.2900136411190033
-0.06017686426639557 0.4773375988006592
0.09198536723852158 0.13323335349559784
0.12413962930440903 0.1725989282131195
0.03516872972249985 -0.178205206990242
0.1755925565958023 0.25501635670661926
-0.04486502334475517 -0.3877066969871521
-0.15638257563114166 -0.9853155612945557
0.05801590532064438 0.37871718406677246
0.045597609132528305 -0.39526984095573425
0.15471374988555908 -0.9962402582168579
-0.010188021697103977 0.8498809337615967
0.059204764664173126 0.496049165725708
0.06959370523691177 -0.5077587962150574
0.13300636410713196 -0.12239475548267365
0.0869736596941948 0.9191172122955322
0.05976009741425514 -0.5070314407348633
-0.07507608085870743 0.9873741865158081
-0.0017328972462564707 0.016519684344530106
-0.1666763573884964 0.22742633521556854
0.15715986490249634 -0.8441486358642578
0.19240935146808624 -0.5631898045539856
-0.0860457569360733 -0.5951967835426331
0.12210352718830109 0.12145456671714783
0.0038677447009831667 0.9462694525718689
0.0417945571243763 -0.5805671811103821
-0.181897833943367 0.8417723774909973
-0.028885379433631897 -0.38252630829811096
-0.046617552638053894 0.7351452112197876
-0.12413735687732697 -0.902624785900116
0.18274801969528198 -0.5013846158981323
0.0251137875020504 0.37676066160202026
0.0822693482041359 -0.4685279130935669
-0.17261315882205963 0.11016827076673508
0.1382639855146408 0.05825110897421837
0.037138212472200394 0.33013227581977844
-0.18419818580150604 0.32740169763565063
-0.014818865805864334 -0.7868989109992981
0.16766685247421265 0.23194622993469238
-0.0902467742562294 -0.7244974970817566
-0.04533955082297325 0.5622588992118835
0.16208089888095856 -0.7904030680656433
-0.09087356179952621 -0.3463006913661957
-0.12142658233642578 -0.20593763887882233
-0.10605653375387192 0.3288004994392395
-0.10469260066747665 -0.4082786738872528
0.10078493505716324 -0.31911274790763855
0.19384771585464478 0.6975012421607971
0.15113389492034912 0.19556090235710144
-0.058572590351104736 0.5352585315704346
-0.1483692079782486 -0.24199821054935455
0.04967627301812172 0.42283084988594055
-0.19363293051719666 -0.7010895609855652
0.12514935433864594 -0.7387998700141907
-0.07852569967508316 0.08926576375961304
-0.0050099981017410755 -0.14469271898269653
-0.09382887929677963 -0.8031197190284729
0.16328281164169312 0.11501956731081009
-0.13109852373600006 0.7344569563865662
-0.13139574229717255 -0.2855934798717499
0.1409519463777542 0.6998319029808044
0.18815892934799194 0.41493210196495056
0.1999107003211975 0.31742656230926514
0.08322164416313171 -0.14827939867973328
0.12802492082118988 -0.13580185174942017
-0.16324014961719513 -0.4205354154109955
0.018584731966257095 0.41601479053497314
0.05534685030579567 0.0787149965763092
-0.011957308277487755 -0.6156213283538818
-0.1992902010679245 0.36049598455429077
0.13096757233142853 -0.9584298729896545
-0.16843388974666595 -0.22348256409168243
0.025183502584695816 0.8437840342521667
-0.10367029160261154 0.9597046971321106
0.008878025226294994 0.3662889897823334
0.03346621245145798 0.13241934776306152
-0.15181520581245422 -0.7481710314750671
0.056322213262319565 0.7863990068435669
0.12551668286323547 0.6162117123603821
-0.13845951855182648 0.49935391545295715
-0.1780092418193817 -0.3817746937274933
-0.10323705524206161 -0.2751100957393646
-0.14752836525440216 0.19499839842319489
-0.0425926111638546 0.011942538432776928
0.010177232325077057 -0.16050726175308228
0.05321390926837921 0.012568159960210323
0.1343485414981842 -0.879277229309082
-0.0395067036151886 0.08274656534194946
-0.10414525866508484 0.4774131178855896
-0.08548484742641449 0.412185400724411
0.10674922913312912 -0.12326794862747192
0.1484108418226242 -0.8395830988883972
0.04462996870279312 -0.5287797451019287
-0.015423504635691643 0.2609936594963074
0.17836031317710876 -0.969997763633728
0.18113239109516144 0.9967193007469177
-0.17839764058589935 0.1325068473815918
0.08433559536933899 -0.8170221447944641
0.030076444149017334 -0.38729000091552734
0.026337960734963417 -0.35445666313171387
0.12492413818836212 0.6245862245559692
-0.1539069563150406 0.9362055659294128
-0.0324769951403141 -0.9023648500442505
-0.009164142422378063 -0.6514877676963806
0.18803918361663818 -0.45349666476249695
0.037196382880210876 -0.4717566668987274
0.021294889971613884 0.024633703753352165
-0.019576653838157654 -0.9200401306152344
0.1736125946044922 -0.12640279531478882
0.010103842243552208 0.7538051009178162
-0.16514886915683746 -0.30112260580062866
-0.13865424692630768 0.3103392422199249
-0.050744857639074326 0.9828087091445923
0.1736660748720169 0.6346310377120972
-0.03286413475871086 0.20980305969715118
-0.12278197705745697 -0.6921963691711426
-0.17368853092193604 -0.4228939414024353
0.00786066148430109 0.4199769198894501
0.1411948949098587 0.272725909948349
-0.15227055549621582 -0.40174874663352966
-0.11454205214977264 -0.9932747483253479
0.13991032540798187 -0.8347621560096741
0.10765615105628967 0.6899775862693787
-0.06696466356515884 0.7252486944198608
-0.07892671227455139 0.46861526370048523
0.06493604183197021 0.024607563391327858
-0.19418556988239288 -0.3746495544910431
0.1847747266292572 -0.5909715294837952
-0.024123415350914 0.6256316900253296
-0.06744342297315598 -0.25789108872413635
0.19100947678089142 -0.15938980877399445
0.1980540007352829 -0.8537892699241638
-0.025213195011019707 -0.2531198561191559
0.19282859563827515 0.6593640446662903
0.025645241141319275 0.254684716463089
0.17805492877960205 0.8281003832817078
0.18240036070346832 0.0410117544233799
-0.0054487683810293674 0.9152727723121643
0.0495675653219223 -0.6412033438682556
0.02049209736287594 -0.6024329662322998
0.036331240087747574 0.9327733516693115
0.09965433180332184 -0.2168806791305542
-0.12769213318824768 0.8546382784843445
0.1591106504201889 0.9229007959365845
0.07695547491312027 0.7439943552017212
-0.02702096477150917 -0.4951518774032593
-0.06718666106462479 -0.9277210235595703
0.02901545725762844 -0.07994323968887329
0.04013316333293915 0.5205339789390564
0.18873664736747742 -0.5749709606170654
0.10610591620206833 0.38728219270706177
0.09130420535802841 0.1981908679008484
-0.07859155535697937 0.1869015097618103
0.037205226719379425 0.7225579023361206
0.006008201744407415 -0.35916414856910706
-0.01672271266579628 0.7338191866874695
-0.017993243411183357 -0.1631826013326645
-0.19765028357505798 -0.6251296401023865
-0.1117406040430069 -0.11090261489152908
-0.14067576825618744 -0.24471861124038696
0.11060906201601028 0.6231326460838318
0.15011540055274963 0.07045238465070724
0.1248779445886612 0.9728883504867554
-0.08550355583429337 -0.6669270396232605
0.1930132955312729 0.4900181293487549
-0.12015719711780548 -0.2504095733165741
0.19315099716186523 0.8198214769363403
-0.03628887981176376 0.3892994821071625
-0.1525457501411438 0.5086483955383301
0.03003234788775444 0.10703634470701218
-0.10686497390270233 -0.7238278985023499
-0.15647797286510468 -0.9458545446395874
-0.15391428768634796 0.09225258976221085
0.12669099867343903 0.7678865194320679
0.013542728498578072 -0.1700935810804367
-0.11494171619415283 0.8699931502342224
0.03462329879403114 -0.5427823662757874
-0.10426236689090729 0.8509527444839478
-0.18624632060527802 0.22144529223442078
-0.011168530210852623 0.18968555331230164
-0.08480572700500488 -0.5448291897773743
-0.1384957730770111 -0.4519250988960266
-0.1393582969903946 0.6260378956794739
-0.1288227140903473 -0.05040913447737694
-0.18623223900794983 0.8817460536956787
-0.036651287227869034 -0.10358473658561707
-0.1305781602859497 0.4969070553779602
0.1783338338136673 0.6892943382263184
-0.04504595324397087 -0.3792516887187958
-0.027466297149658203 -0.21868886053562164
-0.1555338352918625 -0.9464432597160339
-0.15641997754573822 0.8220981359481812
0.04706083983182907 0.25051814317703247
0.13904538750648499 -0.5840674638748169
-0.007366340607404709 -0.7222508192062378
0.151474729180336 -0.24303939938545227
-0.03793705999851227 0.16574032604694366
0.05837031826376915 -0.5108352899551392
0.1871572583913803 0.04716237261891365
-0.19859756529331207 -0.47306615114212036
0.14324869215488434 -0.8550983667373657
-0.10451590269804001 -0.08733955770730972
0.029490647837519646 -0.12809008359909058
-0.14190302789211273 0.5396174788475037
0.06884240359067917 0.31353843212127686
-0.037064846605062485 0.8682288527488708
-0.06639277189970016 0.9661446809768677
-0.18119509518146515 0.9113706350326538
0.1428394466638565 -0.7445117831230164
-0.1602853387594223 0.5768645405769348
-0.12241476774215698 0.731438398361206
-0.15242820978164673 -0.5361291766166687
-0.02577495574951172 0.9460086226463318
0.13390028476715088 0.5451043844223022
0.03231428563594818 0.40277963876724243
0.0799497589468956 0.2957935929298401
-0.019531546160578728 -0.07319578528404236
-0.16824078559875488 -0.7873929738998413
0.10099074989557266 -0.5753788948059082
0.1483861654996872 -0.18780794739723206
0.08681559562683105 -0.18363933265209198
0.006784656550735235 -0.5986598134040833
0.007825453765690327 -0.4433150291442871
-0.18425363302230835 0.955443799495697
0.1570182591676712 -0.07339368015527725
0.027140915393829346 0.9911285042762756
-0.03798901289701462 0.588273286819458
-0.03563215211033821 -0.3270961344242096
-0.12472720444202423 0.5636348724365234
0.13411059975624084 -0.4310212731361389
-0.17198356986045837 0.7028040289878845
-0.002136328024789691 0.7835919857025146
-0.14118008315563202 -0.054742466658353806
-0.034880999475717545 0.8063998818397522
-0.16680556535720825 0.4870826005935669
0.05717318505048752 -0.6444706320762634
-0.09775419533252716 -0.14799857139587402
0.06282512098550797 -0.4147396981716156
-0.06112731620669365 0.60771244764328
-0.0832831934094429 0.6933900117874146
0.15878534317016602 0.5928354263305664
-0.015017847530543804 -0.8742464780807495
0.18637530505657196 0.0994485542178154
-0.13901911675930023 0.29394739866256714
0.04522985965013504 0.030829904600977898
0.11583399027585983 0.9973172545433044
0.08320970088243484 -0.2791949510574341
0.03891097009181976 0.23109129071235657
-0.19698728621006012 0.6554325819015503
-0.0616263672709465 0.29390937089920044
0.026942213997244835 0.08877766132354736
-0.005088689737021923 0.1679752916097641
-0.033308565616607666 0.8913453221321106
0.17794030904769897 0.641546905040741
0.16929508745670319 -0.6303583979606628
0.1160462275147438 0.013032723218202591
-0.027330966666340828 0.06520918756723404
-0.19186291098594666 0.5438241362571716
0.16751326620578766 -0.5076258778572083
-0.07737073302268982 -0.06464250385761261
0.18394432961940765 -0.3181266486644745
0.10937021672725677 0.3342890739440918
0.07781560719013214 0.15277986228466034
-0.1689387857913971 0.5203989148139954
-0.05396857485175133 -0.8524148464202881
-0.08379466831684113 0.7954390048980713
-0.1304014027118683 0.478969007730484
-0.1604614108800888 -0.541151762008667
-0.1019396111369133 -0.06337739527225494
0.03990184888243675 0.6702322959899902
0.18698713183403015 -0.4114854335784912
-0.05291197448968887 0.23509958386421204
0.0625901073217392 0.9045882821083069
-0.09700833261013031 -0.2650361657142639
0.07719936221837997 -0.37791162729263306
-0.15316511690616608 0.6104583740234375
-0.09182117879390717 0.04400493577122688
-0.18201188743114471 0.5101010203361511
0.1590692102909088 0.020332694053649902
0.0857447013258934 -0.6942023634910583
0.11814921349287033 0.36712291836738586
-0.024273036047816277 0.9846935868263245
-0.13574430346488953 0.9115090370178223
-0.1548914611339569 0.030516207218170166
-0.07664425671100616 -0.952795147895813
0.17866969108581543 -0.7811363339424133
-0.06725041568279266 0.3787250518798828
0.16158829629421234 -0.5761638879776001
-0.15154734253883362 0.08777043968439102
-0.14053145051002502 0.589572548866272
0.050891079008579254 0.14594322443008423
-0.19008669257164001 -0.29732009768486023
-0.058955397456884384 -0.3827708959579468
0.06095372885465622 0.12937496602535248
0.052195582538843155 0.3743913471698761
-0.17211979627609253 0.17748652398586273
-0.10756465047597885 -0.6031229496002197
-0.15810368955135345 -0.36377158761024475
-0.14496883749961853 -0.7884559631347656
0.12680122256278992 -0.10391862690448761
-0.16733555495738983 0.04761432111263275
0.15483315289020538 -0.32855263352394104
0.02180793136358261 -0.1114392951130867
-0.06081247702240944 -0.39977407455444336
0.010974805802106857 -0.5795844197273254
0.08093090355396271 -0.2797083556652069
0.04914682358503342 -0.41587990522384644
0.1502728909254074 0.6411251425743103
0.09181869029998779 0.464007705450058
0.08185863494873047 0.8961313962936401
0.19633743166923523 0.7717831134796143
0.06527617573738098 -0.16222995519638062
0.12785182893276215 0.7988519668579102
-0.03825356811285019 0.8355141878128052
0.04055742919445038 -0.3916907012462616
-0.06447917222976685 -0.025115743279457092
-0.19031913578510284 0.6084645390510559
-0.18845152854919434 -0.774535596370697
-0.016657914966344833 -0.30525657534599304
0.01821797341108322 0.027933334931731224
-0.01924915611743927 -0.09127674996852875
0.12480416148900986 0.7392519116401672
-0.19025392830371857 0.8211842179298401
-0.12020031362771988 0.18321168422698975
-0.07485298812389374 -0.8915040493011475
-0.12718568742275238 0.6421908736228943
0.033371198922395706 -0.7029588222503662
0.12012401968240738 0.311425119638443
-0.019022401422262192 0.9948900938034058
0.1947179138660431 0.271585613489151
0.1855573207139969 -0.1297343373298645
-0.016563525423407555 -0.25292494893074036
-0.019433550536632538 -0.19088101387023926
0.0018332761246711016 0.8173404335975647
-0.13566817343235016 -0.2461118847131729
-0.047343648970127106 -0.033683206886053085
-0.005988024175167084 0.38380205631256104
-0.16989602148532867 0.12661516666412354
-0.14784198999404907 -0.011887243948876858
-0.05573895201086998 0.14425891637802124
0.027295324951410294 0.09094195812940598
-0.0995493084192276 -0.09671243280172348
0.09097495675086975 0.8429136276245117
0.022146739065647125 0.36432260274887085
0.11320463567972183 0.4945233464241028
-0.08560498058795929 -0.7379433512687683
-0.1549050211906433 -0.5435897707939148
-0.1939387321472168 0.9265854954719543
0.0407128781080246 0.9230881333351135
-0.15422196686267853 0.7424919009208679
-0.02352161705493927 0.8764616847038269
-0.09215425699949265 0.9017856121063232
0.13276129961013794 -0.20721611380577087
0.0522955022752285 0.8167876601219177
-0.13632091879844666 -0.4542238414287567
-0.14268751442432404 -0.5976563096046448
-0.05930021032691002 0.029834896326065063
-0.1466231346130371 0.8248825073242188
0.06699757277965546 -0.6318650841712952
-0.11163007467985153 -0.9552281498908997
-0.01007804088294506 0.9466366767883301
0.17276431620121002 -0.3913537561893463
0.08742515742778778 -0.8155940175056458
0.07874798029661179 0.7334740161895752
-0.17250768840312958 -0.439277321100235
0.048064425587654114 0.8779098987579346
0.0020557111129164696 0.8940718173980713
-0.037358712404966354 0.6477587223052979
-0.06983864307403564 0.5826807022094727
-0.14583265781402588 -0.9240728616714478
0.1661299616098404 -0.3725985586643219
-0.006823254749178886 -0.3830941915512085
0.07745445519685745 0.6325607895851135
0.05258908122777939 0.04009055346250534
0.1600649654865265 0.2737628221511841
-0.19784535467624664 0.5651543140411377
-0.10092832148075104 0.6228727698326111
0.0032644046004861593 -0.013827279210090637
0.12765559554100037 -0.34388411045074463
-0.055400021374225616 0.8950145840644836
0.03659224510192871 0.5289809703826904
0.013510169461369514 -0.13160422444343567
-0.13127316534519196 -0.4658864736557007
0.03791351988911629 -0.8109267354011536
0.04629853367805481 0.8554043769836426
0.0037067679222673178 0.8564529418945312
0.14911730587482452 -0.6141138672828674
0.10958689451217651 -0.682049572467804
-0.17221543192863464 -0.2791410982608795
0.0766308382153511 0.015262358821928501
-0.007061649113893509 0.13487885892391205
0.10674341768026352 0.054017920047044754
0.17249038815498352 0.7035999298095703
0.035991162061691284 0.0036239158362150192
-0.11302196234464645 0.28916412591934204
-0.04199817776679993 0.037323229014873505
0.1881292313337326 -0.9691414833068848
0.017910946160554886 -0.2913370132446289
0.1565053015947342 0.8907312750816345
-0.18122613430023193 0.031552523374557495
-0.0011928011663258076 -0.5365126132965088
-0.033547334372997284 -0.16860061883926392
0.053842101246118546 0.9529215693473816
-0.10223478078842163 0.0029133905190974474
-0.025543102994561195 -0.3910537660121918
-0.19284985959529877 -0.5166237950325012
0.18193472921848297 -0.8598201870918274
0.1226872131228447 -0.9989131689071655
-0.054032184183597565 0.9297780394554138
0.01706867478787899 -0.15708962082862854
-0.08402951806783676 -0.744854748249054
-0.051442161202430725 -0.5507060289382935
0.10905324667692184 0.6110906600952148
-0.035430945456027985 -0.6124926805496216
-0.06935351341962814 -0.7785610556602478
-0.16850939393043518 -0.16482646763324738
0.10716596990823746 -0.6457399129867554
-0.18818818032741547 -0.15643730759620667
0.0036928958725184202 -0.04671084135770798
-0.17277762293815613 0.4301837682723999
0.09877974539995193 0.1322316825389862
0.08600808680057526 -0.11757002770900726
-0.1703856885433197 0.8935505747795105
-0.08308979123830795 0.10588454455137253
-0.11411847174167633 -0.5013060569763184
0.14953017234802246 0.6721206903457642
0.09933093190193176 0.3787900507450104
0.07965642958879471 -0.2930391728878021
-0.1252600997686386 -0.35387304425239563
0.0319143570959568 -0.05075564607977867
0.17008820176124573 -0.7265556454658508
0.054527271538972855 -0.8573115468025208
0.0709649994969368 0.8854671716690063
0.10732527077198029 0.41038885712623596
-0.08134889602661133 -0.03754783421754837
0.011759567074477673 0.9506393074989319
-0.18778513371944427 -0.20596681535243988
-0.18174991011619568 -0.5851000547409058
-0.10838352143764496 0.9923658967018127
-0.010945167392492294 -0.7176401019096375
-0.025452639907598495 -0.5911341905593872
0.10898337513208389 0.8549962639808655
-0.12513133883476257 -0.8930853605270386
-0.08129332214593887 0.655227541923523
-0.11609839648008347 0.997438907623291
-0.13488325476646423 -0.20536264777183533
0.013969343155622482 -0.038923539221286774
0.14558756351470947 -0.3660391569137573
-0.15929554402828217 -0.7420684695243835
-0.12266454100608826 0.07841569930315018
-0.04160427302122116 -0.6672629714012146
0.18282422423362732 0.647813081741333
-0.16490069031715393 -0.16478155553340912
0.13265588879585266 0.23018604516983032
-0.12892049551010132 0.05147644877433777
0.1134713888168335 0.3990054428577423
-0.03447440639138222 -0.05963791906833649
-0.13222037255764008 -0.969418466091156
-0.18741513788700104 0.30675241351127625
-0.1934232860803604 -0.6880843043327332
0.15741576254367828 -0.19562748074531555
0.06769924610853195 -0.3136567771434784
-0.10017447173595428 0.6108991503715515
0.022944334894418716 0.5377700328826904
-0.12956994771957397 -0.8413358926773071
-0.18861868977546692 -0.9708057641983032
-0.09319541603326797 -0.9248200058937073
0.10791852325201035 -0.6476438045501709
-0.03129531443119049 -0.7718840837478638
0.0900297462940216 -0.08672244101762772
0.104498490691185 0.6896999478340149
0.08872247487306595 -0.7908373475074768
-0.08764207363128662 -0.10615618526935577
0.16224518418312073 -0.2217911332845688
0.19080987572669983 -0.518940806388855
0.1520121544599533 0.9132446646690369
0.1896149069070816 0.9235394597053528
-0.156015545129776 -0.9598404765129089
0.03890901803970337 -0.06090477108955383
-0.10881427675485611 -0.8865507245063782
0.1502974033355713 -0.7569589614868164
0.17793281376361847 0.7220690846443176
0.15285885334014893 -0.012981333769857883
-0.19365274906158447 0.6635066866874695
-0.14802509546279907 -0.15690448880195618
-0.0038705929182469845 -0.2791917026042938
0.11120518296957016 0.5272247195243835
-0.1642857939004898 -0.4107940196990967
-0.028447726741433144 0.39993593096733093
0.01856478676199913 -0.8856204748153687
0.07398425787687302 -0.4569626450538635
-0.011211399920284748 0.08134568482637405
-0.029128728434443474 -0.901689887046814
0.12476391345262527 -0.28609201312065125
0.19167260825634003 0.8888697028160095
0.00530517240986228 -0.5570746660232544
0.0102487588301301 0.8405155539512634
-0.12331920862197876 -0.24471662938594818
-0.18296708166599274 -0.9713533520698547
-0.021335408091545105 -0.22539858520030975
0.09701801091432571 -0.49903371930122375
0.1711665689945221 -0.6527640223503113
-0.1656877100467682 -0.17017176747322083
0.09472348541021347 0.1603543758392334
-0.17569485306739807 -0.4303305745124817
0.08338341861963272 -0.48715266585350037
-0.005122472997754812 -0.10648202151060104
-0.15516750514507294 -0.487765908241272
-0.12439225614070892 0.7085458040237427
0.15793302655220032 -0.37627893686294556
0.03608722612261772 0.6339021921157837
0.1480131596326828 0.9390456080436707
-0.04452940821647644 0.7835260033607483
0.10661283880472183 0.6012653708457947
0.008180370554327965 -0.7086342573165894
0.05459845811128616 -0.7440685033798218
-0.1460971087217331 0.9098935723304749
-0.09093562513589859 0.3353009521961212
-0.02978777140378952 0.6287049651145935
-0.08812003582715988 0.9856898784637451
0.05217226967215538 -0.8962613344192505
-0.018305206671357155 -0.7981277704238892
-0.07244310528039932 -0.4415988028049469
0.19197431206703186 0.7014382481575012
0.07790382951498032 0.0461302325129509
0.09343687444925308 -0.3735749125480652
-0.10303602367639542 0.3005359172821045
-0.14451146125793457 0.5148345828056335
0.06291705369949341 -0.35518208146095276
0.05604350194334984 -0.41297444701194763
-0.19442860782146454 0.41445019841194153
-0.1792573183774948 0.11593513935804367
-0.1464124619960785 0.886063277721405
0.05653592571616173 -0.20376627147197723
0.16813498735427856 -0.19413404166698456
0.018506675958633423 -0.8880944848060608
0.17522132396697998 0.43994390964508057
0.011761834844946861 -0.27256810665130615
-0.053735263645648956 -0.43618276715278625
-0.16159209609031677 -0.29197824001312256
-0.09746693074703217 -0.5191358923912048
-0.1750568002462387 -0.1857403665781021
-0.09440391510725021 -0.6258374452590942
0.18558257818222046 -0.9385318756103516
-0.03390514478087425 0.03877144306898117
0.17307062447071075 -0.28591182827949524
-0.06655457615852356 0.28628450632095337
-0.1546706110239029 -0.5337933301925659
-0.016457179561257362 -0.37141311168670654
-0.1412835717201233 -0.12868835031986237
0.06286569684743881 -0.8418286442756653
-0.08259652554988861 -0.717285692691803
0.05269230529665947 0.17438633739948273
0.00865376926958561 -0.21720485389232635
0.178663432598114 0.3198796808719635
-0.12726786732673645 -0.710343062877655
0.06162294000387192 0.6062018275260925
-0.17567871510982513 -0.4527446925640106
-0.19460953772068024 -0.07448811829090118
-0.09277846664190292 0.9979955554008484
0.18729053437709808 0.8486870527267456
-0.1779218167066574 -0.2724444270133972
-0.02454839088022709 0.9980342984199524
-0.009691334329545498 0.7687947154045105
-0.1351252794265747 -0.02727663516998291
-0.10354364663362503 0.7114978432655334
-0.0861726850271225 0.2153494656085968
-0.11360129714012146 -0.46708229184150696
0.15639160573482513 -0.0042007253505289555
0.1613026261329651 0.20465151965618134
0.11954476684331894 0.23833727836608887
-0.12548863887786865 -0.14658434689044952
0.06987332552671432 0.8647231459617615
-0.1746690720319748 0.9618825912475586
-0.15674468874931335 0.6892193555831909
-0.12730027735233307 -0.2129584550857544
-0.09918051213026047 -0.8491029739379883
0.19550208747386932 0.6202994585037231
-0.009863662533462048 -0.260850191116333
-0.188864067196846 -0.9744107127189636
-0.03493218868970871 -0.1336051970720291
0.1824246197938919 -0.5623661875724792
0.11341136693954468 -0.12182196974754333
-0.06043577939271927 0.8128883242607117
0.02871791087090969 0.26558995246887207
-0.05974511802196503 -0.729647696018219
0.05039481818675995 0.4867722690105438
0.0614994652569294 -0.9131089448928833
0.014396725222468376 0.2542770504951477
-0.15669582784175873 0.3054864704608917
-0.18892134726047516 -0.2387695610523224
0.04395958036184311 0.12140277028083801
-0.14711375534534454 -0.2683986723423004
-0.006446756422519684 -0.06312937289476395
-0.05995820090174675 0.688306450843811
0.004206580109894276 0.15283353626728058
-0.09230165928602219 0.3004797697067261
-0.11096147447824478 0.28545528650283813
0.11478832364082336 -0.25807425379753113
0.1669851839542389 -0.028506001457571983
0.08584338426589966 -0.0650361180305481
0.08722950518131256 0.16406261920928955
-0.024466555565595627 0.275014728307724
0.13814246654510498 0.4391622841358185
-0.1045096144080162 0.9169851541519165
-0.053453341126441956 -0.07628992944955826
0.16066503524780273 0.6729089021682739
-0.16975320875644684 0.11519823223352432
0.05873172730207443 -0.20580051839351654
-0.04663766920566559 0.7464743256568909
-0.03695780411362648 -0.8682746291160583
-0.0038170763291418552 -0.6287209391593933
-0.04273263365030289 -0.5609051585197449
0.10804394632577896 0.2521570026874542
0.14158400893211365 0.0408380925655365
-0.1256454586982727 0.5152084231376648
-0.027326544746756554 0.16853554546833038
-0.1002182587981224 -0.6610888242721558
0.04474211111664772 0.18937620520591736
-0.010408291593194008 -0.19348792731761932
-0.09998214989900589 -0.26943325996398926
0.0316760428249836 -0.3471069633960724
0.09423695504665375 -0.5757840275764465
-0.06900279223918915 0.6376368999481201
-0.1300569623708725 -0.8775956034660339
0.09338371455669403 -0.1856246143579483
0.05476707965135574 0.18223822116851807
-0.04460185021162033 0.15217944979667664
0.11950858682394028 0.5883156061172485
-0.013225614093244076 0.1613907516002655
0.09961241483688354 -0.46578487753868103
-0.12885679304599762 0.41998913884162903
0.11061030626296997 0.04775884747505188
0.10136228799819946 0.8998492360115051
-0.16424298286437988 -0.9416384100914001
-0.15708374977111816 0.9774488210678101
-0.02468295954167843 0.31490838527679443
0.19123362004756927 -0.22365497052669525
-0.17430639266967773 0.8942335844039917
-0.009159239940345287 0.025611314922571182
-0.11323247104883194 0.8015486598014832
-0.11958184093236923 0.27448952198028564
0.07745315879583359 -0.39398783445358276
0.021518530324101448 0.028525715693831444
0.1950019896030426 -0.22405403852462769
0.07035278528928757 -0.5654811263084412
-0.05932360142469406 0.28190699219703674
-0.1697653830051422 0.6124301552772522
-0.13913805782794952 -0.866977870464325
0.027831971645355225 -0.6677743792533875
0.09632904082536697 -0.8570022583007812
0.15937569737434387 -0.7390865087509155
0.005608922336250544 0.7559223175048828
-0.05586068704724312 -0.5071782469749451
-0.0034057535231113434 -0.9487736225128174
0.07175047695636749 0.8576864004135132
0.04956066608428955 -0.6691144108772278
-0.10864875465631485 0.056459348648786545
0.029130583629012108 0.7987025380134583
0.10061044245958328 0.4722011983394623
0.13199523091316223 0.04452471807599068
0.0033180583268404007 0.08065140247344971
0.1636127531528473 0.007551409304141998
0.00693332776427269 0.3671374022960663
-0.06496725231409073 0.18457946181297302
0.053087543696165085 0.8182857632637024
0.15465228259563446 -0.3214814066886902
-0.07259751111268997 0.7412686944007874
-0.04797617346048355 0.6043495535850525


==> figures/two_d_comp/energy_hmc.txt <==
x y
0.041853781789541245 0.4872964024543762
-0.025927020236849785 -0.5190279483795166
0.007007765583693981 0.5038536190986633
0.018593722954392433 -0.47624024748802185
0.021957451477646828 0.520694375038147
0.051427870988845825 0.4938987195491791
-0.25750961899757385 -0.4012456238269806
-0.04159143939614296 0.5174582600593567
0.037160828709602356 0.545677661895752
0.017427023500204086 0.5047315359115601
-0.2580055594444275 -0.34818294644355774
-0.022137612104415894 -0.5312654972076416
0.019321732223033905 -0.48863956332206726
-0.23066207766532898 -0.3904024660587311
0.07429424673318863 0.5521538257598877
-0.25827232003211975 -0.4421900510787964
0.030273152515292168 -0.49638283252716064
-0.030123071745038033 -0.5472806692123413
-0.0021286404225975275 -0.5340251922607422
-0.05598566681146622 -0.5372529625892639
0.07299827039241791 0.5018548965454102
0.019747765734791756 0.4964967370033264
-0.004139093216508627 0.523003876209259
0.05697813257575035 -0.5211255550384521
0.0507315993309021 -0.5096322298049927
-0.042174775153398514 0.43331876397132874
-0.019299209117889404 0.47981640696525574
-0.09243233501911163 0.5460042357444763
0.018187018111348152 0.5148382782936096
-0.0335746668279171 0.506578803062439
0.06168097257614136 -0.5204744338989258
0.0023921895772218704 -0.4296031594276428
-0.04620667174458504 -0.49585360288619995
0.029692156240344048 -0.516048014163971
0.049488794058561325 -0.6040441393852234
0.001973479287698865 -0.47236454486846924
-0.08737080544233322 -0.5033051371574402
-0.00010884054790949449 -0.4351946711540222
0.021154386922717094 -0.45442748069763184
-0.030138881877064705 0.49593493342399597
-0.004608507733792067 -0.5410930514335632
0.24062395095825195 0.3582330644130707
-0.01253945380449295 -0.5217478275299072
0.01680154912173748 0.5495781302452087
-0.020531361922621727 0.49354520440101624
-0.004476791247725487 0.5408920049667358
-0.011964492499828339 0.48665574193000793
0.06949223577976227 -0.5352218151092529
0.014652644284069538 -0.4906770884990692
-0.020658422261476517 -0.5208441615104675
0.0106026791036129 0.49756747484207153
-0.03906165435910225 -0.48127976059913635
0.014150341972708702 -0.49317580461502075
-0.011707250960171223 0.44665879011154175
0.023693308234214783 -0.4981068968772888
0.018104396760463715 -0.5200085043907166
-0.02607199363410473 -0.5733349919319153
0.032217688858509064 -0.5218961834907532
0.04496706649661064 -0.43101200461387634
-0.07170216739177704 -0.45074599981307983
-0.019083907827734947 0.5553503632545471
0.04427825286984444 0.5775068998336792
-0.08141433447599411 0.48039522767066956
0.04200301691889763 -0.48509857058525085
-0.009282836690545082 0.501768946647644
0.05537573993206024 -0.47691571712493896
0.030541161075234413 -0.4767387807369232
0.0310292299836874 -0.5377675890922546
0.0015365731669589877 -0.49901053309440613
-0.02909282222390175 -0.5431109070777893
0.029905429109930992 -0.4152969717979431
-0.02649797312915325 0.4825134873390198
-0.036813151091337204 0.41774147748947144
0.027575556188821793 0.4787681996822357
0.00013418658636510372 0.529580295085907
-0.010194074362516403 0.5295711159706116
0.002027472946792841 0.4423370957374573
-0.018651174381375313 -0.5136783123016357
0.08177415281534195 0.5384117960929871
-0.004431558307260275 -0.4892834722995758
0.033534660935401917 -0.48624181747436523
-0.02478059008717537 0.432177871465683
0.011417733505368233 -0.4948635995388031
0.031192056834697723 -0.5173724293708801
-0.02037457376718521 0.48520785570144653
0.03564710170030594 0.565269410610199
0.029851483181118965 -0.43903446197509766
0.10419638454914093 -0.46902310848236084
0.03655611723661423 0.4460148215293884
-0.2702615559101105 -0.395696222782135
-0.044551026076078415 0.4526224434375763
-0.02739454247057438 0.5389169454574585
0.09866044670343399 -0.46351584792137146
0.009669208899140358 -0.609565794467926
-0.030391674488782883 0.5136289596557617
0.0372287780046463 -0.5186185836791992
-0.033611081540584564 -0.5318464040756226
-0.02426326833665371 0.42798325419425964
-0.26795846223831177 -0.3736846148967743
-0.0025151188019663095 0.45372939109802246
-0.04546552896499634 -0.5297005772590637
-0.01185142807662487 0.5282222628593445
-0.007988207042217255 -0.519246518611908
-0.027743589133024216 -0.4922139644622803
-0.046621788293123245 0.4941888749599457
0.025928767397999763 0.53094482421875
-0.0500781312584877 0.49147114157676697
0.03826509416103363 -0.448841392993927
0.01769436150789261 -0.47218185663223267
-0.04240238294005394 0.539079487323761
0.07663845270872116 0.42558711767196655
0.03240702673792839 -0.5212440490722656
0.21446006000041962 0.402158260345459
-0.0011780069908127189 -0.5277560949325562
-0.11425609141588211 0.5241929888725281
0.012323706410825253 -0.529487669467926
-0.04511510580778122 0.5261589288711548
0.01072921697050333 0.5028121471405029
0.012378065846860409 -0.46533143520355225
-0.06865917146205902 -0.5264841914176941
0.06994734704494476 -0.5390675663948059
-0.009582345373928547 -0.5265312790870667
0.06844934076070786 -0.4374641478061676
-0.08747982978820801 -0.49269869923591614
-0.03097260370850563 0.47453299164772034
-0.2603476643562317 -0.43224313855171204
-0.04134390130639076 0.44033801555633545
0.011622507125139236 -0.5170199275016785
0.04560888558626175 -0.5626569390296936
-0.01603534258902073 0.48070451617240906
0.09805361926555634 0.42296072840690613
-0.21974600851535797 0.31819936633110046
-0.005279999691992998 -0.5211375951766968
-0.05827289819717407 -0.4547121226787567
0.019441301003098488 -0.5506030917167664
0.03521382436156273 -0.47248575091362
0.006815064698457718 -0.4931985139846802
0.02073848992586136 -0.5571655631065369
0.031114865094423294 0.5537638068199158
-0.019380228593945503 -0.5224071145057678
0.034030377864837646 0.528013288974762
-0.010705878026783466 0.5421253442764282
-0.06913408637046814 0.5608066916465759
0.038886383175849915 0.60060054063797
-0.042980726808309555 0.5074247121810913
0.060101062059402466 -0.4894436001777649
-0.02372566983103752 -0.526150643825531
-0.2201324701309204 -0.3737497925758362
0.033634334802627563 0.4584464728832245
0.029390426352620125 0.5282238125801086
-0.019897878170013428 -0.4999975264072418
0.02214622311294079 0.4480006992816925
0.02318817377090454 -0.47378572821617126
-0.2904976010322571 -0.28947731852531433
-0.015328790992498398 -0.5344100594520569
0.03376121446490288 -0.5331510901451111
0.030286243185400963 -0.44188785552978516
0.008752004243433475 -0.5022427439689636
0.00010668874892871827 0.4073125123977661
0.03893737867474556 0.48112669587135315
-0.01446929294615984 -0.5051888823509216
-0.025298703461885452 0.4783557951450348
0.03234487399458885 0.5738826394081116
-0.0977894589304924 -0.4820007383823395
-0.03360937163233757 0.5152856111526489
-0.02490454539656639 0.5415770411491394
-0.04755408316850662 -0.4717184007167816
0.010533303953707218 -0.5338097810745239
0.05074119567871094 0.4609905779361725
-0.03857894241809845 -0.5295722484588623
-0.012342852540314198 0.49926137924194336
0.025946510955691338 -0.541692316532135
-0.060391396284103394 0.4982345402240753
0.02345861867070198 -0.5709232687950134
-0.011088811792433262 0.49372798204421997
0.025098158046603203 0.4381074011325836
0.07400471717119217 -0.4723033905029297
0.006758652627468109 0.5381395220756531
0.005185424350202084 0.43456214666366577
0.00874628871679306 0.48503538966178894
-0.045678455382585526 0.5463570356369019
0.11671172827482224 -0.4925614893436432
0.07263290882110596 -0.49744054675102234
0.0022895524743944407 -0.41188234090805054
0.04588931053876877 0.48688051104545593
0.060993973165750504 -0.5086140632629395
0.015745088458061218 -0.4943353533744812
-0.020232461392879486 0.4613949954509735
-0.08587829023599625 0.5066859722137451
0.017192207276821136 -0.508014440536499
0.039689596742391586 -0.5038952827453613
-0.2652527093887329 -0.3325980305671692
0.03367450833320618 -0.47656965255737305
-0.02548138052225113 0.45743367075920105
0.0537639856338501 -0.5328273177146912
-0.02281341142952442 0.4667506515979767
0.0007271262002177536 -0.49259433150291443
0.0066695911809802055 0.4948199689388275
0.025728551670908928 0.5123502612113953
0.016680747270584106 0.4325603246688843
0.06917725503444672 0.5402550101280212
-0.08238322287797928 -0.48141345381736755
-0.006484848912805319 0.48871228098869324
0.08431509882211685 -0.48247817158699036
-0.06737438589334488 0.512064516544342
0.07451207935810089 0.5572600364685059
0.015807868912816048 0.5513224601745605
-0.2790977954864502 -0.3106229305267334
-0.08791320025920868 0.47161728143692017
-0.030313879251480103 0.5671507716178894
0.04565118998289108 0.5007133483886719
-0.007767114322632551 -0.5324269533157349
0.015069657936692238 -0.5454737544059753
-0.018234727904200554 0.5293684005737305
-0.005709598306566477 0.546083927154541
0.02843869850039482 0.5756953954696655
0.03341140225529671 -0.490885466337204
0.04462931305170059 -0.43796980381011963
0.030870016664266586 0.46777164936065674
0.0019267554162070155 0.49941498041152954
-0.04050946608185768 -0.4596180319786072
0.07538298517465591 -0.49675410985946655
-0.04231186583638191 0.4431438446044922
-0.04360528290271759 0.49458372592926025
-0.015241418965160847 0.5222287774085999
-0.025332143530249596 -0.5557634830474854
-0.046361371874809265 -0.4941364526748657
0.21841080486774445 0.3657987713813782
0.03355298191308975 0.5297232866287231
0.004053168930113316 -0.512332558631897
0.008105470798909664 0.44654205441474915
0.0035449389833956957 -0.5805769562721252
-0.04826207831501961 -0.4305950701236725
-0.027058502659201622 -0.49318721890449524
0.02063523232936859 0.4866759777069092
0.00863230787217617 0.4957081973552704
0.003541413461789489 0.45700207352638245
0.047279588878154755 0.5028162598609924
0.03007105365395546 0.4972023367881775
-0.2396554946899414 -0.3297577202320099
-0.08181331306695938 0.5501695275306702
0.005891261622309685 -0.5566009879112244
-0.02232186123728752 0.4957157075405121
0.2551456391811371 0.3805697560310364
-0.02853706106543541 0.47574084997177124
-0.032368142157793045 -0.5469753742218018
0.07091104984283447 0.4403074085712433
-0.005182017106562853 -0.4858493506908417
0.020136592909693718 0.48062095046043396
-0.014520863071084023 0.5279406309127808
0.08307330310344696 0.45461976528167725
-0.019165480509400368 0.5057215094566345
-0.04217834025621414 -0.50519198179245
0.012877840548753738 -0.5405462980270386
-0.010207362473011017 0.5368180274963379
0.06210387125611305 -0.49650004506111145
-0.003058351343497634 -0.5211050510406494
0.02506539411842823 -0.5315935015678406
-0.09373819828033447 0.4719063937664032
0.03385735675692558 0.5151628255844116
-0.03428203985095024 0.582500159740448
-0.07370245456695557 -0.5000817179679871
0.005385145545005798 0.47822853922843933
0.008835982531309128 0.5125514268875122
-0.27269792556762695 -0.3329790234565735
0.03995590656995773 0.46642157435417175
0.06077500805258751 -0.4891391396522522
-0.048658180981874466 -0.5346570014953613
-0.014566824771463871 0.5449365377426147
0.01839861273765564 0.5056202411651611
-0.04628573730587959 0.5080859661102295
0.03815046697854996 -0.5215464234352112
0.03644014149904251 0.46412524580955505
0.024895448237657547 -0.4654795229434967
0.018750125542283058 0.4514872133731842
0.0533825159072876 0.5295361876487732
0.04980574548244476 0.5513042211532593
-0.004365147557109594 -0.5207732319831848
0.04804755374789238 0.5310689210891724
0.07150926440954208 0.5017465949058533
0.0328831821680069 0.46207836270332336
-0.02292812056839466 0.4350663125514984
-0.0427316352725029 0.46338850259780884
0.04417332634329796 -0.5238543152809143
-0.03371904045343399 -0.5162973403930664
0.04199422895908356 -0.41799062490463257
0.21350102126598358 0.4027504324913025
-0.024781610816717148 0.4627437889575958
-0.06692349910736084 -0.4968335032463074
-0.1465323567390442 0.4491705000400543
0.07049524039030075 0.45121443271636963
-0.04763301834464073 0.5139011740684509
-0.023644747212529182 0.49125900864601135
-0.017811216413974762 -0.5275462865829468
-0.03223202005028725 -0.4284411668777466
-0.08835641294717789 -0.5072396993637085
-0.019216224551200867 0.5053301453590393
-0.03383325785398483 -0.5326391458511353
-0.0629584863781929 0.5207312703132629
-0.048724666237831116 0.4406794309616089
0.0026278130244463682 0.5345239639282227
0.018490280956029892 -0.4714701175689697
0.05449479818344116 0.4189097285270691
-0.015113542787730694 0.5204610824584961
0.02385127544403076 0.5021865963935852
0.0627961978316307 0.5022505521774292
0.021548407152295113 -0.500375509262085
0.016594361513853073 0.5537425875663757
-0.013179042376577854 0.4712061882019043
0.03185736760497093 -0.5213109254837036
0.004698276054114103 0.4615105390548706
-0.04610087722539902 -0.48207393288612366
0.029785381630063057 -0.42596563696861267
0.02905433252453804 0.5747409462928772
-0.022455930709838867 -0.5385843515396118
0.01638070121407509 0.4989504814147949
0.022927802056074142 -0.5017890334129333
-0.06270033866167068 -0.5006048083305359
-0.046287525445222855 0.5213082432746887
-0.023986229673027992 -0.49686673283576965
0.04310055822134018 0.5292531847953796
-0.05760737136006355 -0.5201948881149292
-0.03880155459046364 -0.4911896288394928
-0.018833929672837257 -0.4577178955078125
-0.0700136348605156 0.5075569748878479
-0.08146750926971436 0.5264981985092163
0.029488490894436836 0.45769965648651123
0.004493712913244963 0.5090076327323914
-0.017898160964250565 0.5885486602783203
-0.05720237269997597 -0.4570370316505432
0.07304969429969788 0.565669059753418
0.03114711120724678 0.5192014575004578
-0.2561596632003784 -0.36248475313186646
0.08919531852006912 0.4648355543613434
0.045028671622276306 -0.5417748093605042
-0.21140983700752258 -0.27478042244911194
0.037487924098968506 0.6830304265022278
-0.04411732777953148 0.5460965037345886
0.017368383705615997 0.5569946765899658
-0.017566483467817307 -0.5430963635444641
0.01819620467722416 -0.5579413771629333
-0.026692794635891914 0.4962712526321411
0.004090275149792433 0.5072283148765564
0.011259076185524464 -0.6030784845352173
0.04133323207497597 -0.5478724241256714
0.0036971415393054485 -0.5058338642120361
0.02520941197872162 -0.48811113834381104
0.032329387962818146 -0.5003761649131775
0.0022378305438905954 -0.49696052074432373
0.03064144216477871 -0.48135027289390564
-0.0034323441796004772 0.5278531312942505
-0.022624952718615532 -0.4960561990737915
-0.06721582263708115 -0.5780544281005859
-0.024358220398426056 -0.4314229190349579
0.00868668220937252 0.45853376388549805
0.0754799023270607 0.48537635803222656
-0.016044801101088524 0.4866037666797638
-0.020650364458560944 -0.5147031545639038
-0.005077885929495096 0.48948994278907776
-0.03622676432132721 -0.4639378488063812
0.007507778238505125 -0.5053162574768066
-0.007416221778839827 0.4716084599494934
-0.010317221283912659 -0.46604394912719727
-0.042691670358181 -0.5434685945510864
-0.04072929173707962 -0.4802471995353699
-0.009149379096925259 0.5358507037162781
0.02077700011432171 -0.5226614475250244
0.04863268882036209 0.46921688318252563
-0.03133358061313629 -0.4477893114089966
-0.005899801850318909 0.5128968954086304
-0.05740216001868248 -0.5488404035568237
-0.00404248246923089 -0.5031078457832336
0.024295702576637268 0.48866960406303406
-0.07358808815479279 -0.4827204942703247
-0.0087974788621068 0.4970580041408539
-0.08217615634202957 0.5376139879226685
-0.02655046433210373 0.4603145718574524
-0.07092273980379105 0.551241934299469
0.008807315491139889 0.5110457539558411
0.021756397560238838 -0.513289749622345
0.038757264614105225 0.5043599605560303
-0.02414558082818985 0.47543755173683167
0.03765883669257164 0.5274699330329895
-0.024405715987086296 -0.5230625867843628
-0.01838262751698494 -0.532874345779419
0.02677682787179947 -0.42507436871528625
0.24208121001720428 -0.34921514987945557
0.005185015965253115 -0.5130919218063354
-0.03776789829134941 -0.47719311714172363
-0.08156552910804749 -0.5111281871795654
-0.07015324383974075 0.5928385257720947
0.02522548846900463 -0.4935484230518341
0.007335102651268244 0.5203805565834045
0.056593649089336395 -0.5220577716827393
-0.04338862746953964 -0.5414979457855225
0.02017155848443508 -0.45973363518714905
0.029789237305521965 0.49468994140625
-0.09985992312431335 0.5187081694602966
0.009243317879736423 0.5066465735435486
0.008820656687021255 0.5511986613273621
-0.029046112671494484 -0.5246152877807617
-0.04890059679746628 0.5256032347679138
0.02767680212855339 0.516845166683197
-0.07928642630577087 -0.5418651700019836
-0.2610038220882416 -0.2922130823135376
-0.04641301929950714 -0.5122523903846741
0.058218955993652344 0.500251829624176
0.03803408518433571 0.5714185833930969
-0.03266328573226929 -0.5132719874382019
0.11340183019638062 -0.4455215334892273
-0.012456987984478474 -0.5201460719108582
0.003223161678761244 -0.4864530861377716
-0.028996411710977554 0.5020784735679626
0.028859572485089302 0.5450464487075806
-0.0877520889043808 -0.5422983169555664
-0.04862615466117859 -0.5103147029876709
-0.05321131646633148 0.52192622423172
0.03446450084447861 0.562237560749054
0.04705743119120598 0.5391698479652405
-0.23163950443267822 0.34248828887939453
-0.04265007749199867 0.4883030951023102
-0.02572266012430191 0.3892090320587158
0.01598026230931282 -0.5265876650810242
0.12789829075336456 -0.5368494987487793
-0.07692970335483551 -0.5846709609031677
0.07662859559059143 -0.5571708679199219
0.0007061318028718233 0.47111520171165466
0.04297022521495819 -0.49666574597358704
0.10228805243968964 -0.4644242525100708
-0.017393052577972412 -0.5231289863586426
0.07751603424549103 -0.501420259475708
0.06328214704990387 0.455148845911026
0.009939624927937984 0.5115980505943298
-0.008284051902592182 -0.4768974184989929
0.08392489701509476 0.5384738445281982
-0.010455917567014694 0.5379728674888611
0.015356427058577538 0.4933690130710602
-0.03366945683956146 0.5408486127853394
0.06353145092725754 0.47388213872909546
0.07899525761604309 0.47099190950393677
0.061493560671806335 -0.4587706923484802
-0.018145930022001266 0.5255842804908752
-0.01953108049929142 0.57694411277771
0.03357706964015961 -0.48869019746780396
-0.1061006560921669 0.5084868669509888
0.048346374183893204 -0.5284634828567505
-0.031143411993980408 0.44469860196113586
0.022668419405817986 0.5246374011039734
0.009432467631995678 0.4614273011684418
0.016863975673913956 0.465768039226532
0.0070924581959843636 -0.46559128165245056
0.06595711410045624 0.56884765625
0.05042969062924385 0.4321238696575165
-0.005321797914803028 0.4806043207645416
-0.0590653195977211 -0.5819195508956909
0.07409105449914932 0.5233530402183533
0.0017492513870820403 -0.532310962677002
0.026280803605914116 0.5399379134178162
0.014362015761435032 0.47074833512306213
0.004212175961583853 -0.4747384488582611
-0.21600262820720673 -0.40695488452911377
-0.025612397119402885 -0.43004563450813293
-0.03692455217242241 0.5458335280418396
-0.017789287492632866 0.4674098789691925
-0.011987170204520226 -0.5405959486961365
0.05933956801891327 -0.5082464218139648
0.00046382236178033054 0.48426440358161926
0.0649188980460167 -0.4621168076992035
0.07424313575029373 0.4870251417160034
-0.013005130924284458 -0.46204203367233276
-0.12379200756549835 0.44595324993133545
-0.05189505219459534 0.5241492986679077
-0.0392075777053833 -0.570757269859314
0.026871969923377037 -0.46019065380096436
0.016978567466139793 -0.4890437126159668
0.025081271305680275 0.5274099707603455
0.006764322053641081 -0.43516525626182556
0.027953213080763817 -0.5435360074043274
0.003990917466580868 0.5732613801956177
0.027073131874203682 0.4838295876979828
-0.026502277702093124 -0.48665159940719604
0.014812897890806198 -0.4812866449356079
0.03629327192902565 -0.4988729655742645
0.0075338613241910934 0.5187771916389465
0.014936990104615688 -0.4913855195045471
0.00954053457826376 -0.5075104832649231
0.02395571395754814 -0.5105020403862
0.014189189299941063 -0.5100731253623962
0.06958439201116562 0.5138607621192932
-0.010845806449651718 0.48353877663612366
0.029998192563652992 -0.4890785813331604
0.004739409778267145 -0.5133141279220581
0.047283679246902466 -0.49514123797416687
0.023604633286595345 -0.5066787004470825
-0.09590006619691849 0.5399550795555115
0.044499997049570084 0.5275701284408569
-0.011590257287025452 0.4384410083293915
0.0027494714595377445 -0.4821431040763855
0.02278146892786026 0.5357240438461304
-0.02125113271176815 -0.45575717091560364
0.005547196138650179 0.5325210690498352
-0.026127291843295097 0.546701192855835
0.0918765440583229 0.47692620754241943
-0.02646462246775627 -0.4512086808681488
-0.09245012700557709 0.45300665497779846
-0.0034155964385718107 0.5419961810112
0.04172182083129883 0.4748632311820984
-0.00056235067313537 -0.4963516891002655
0.07473547756671906 0.5359354615211487
-0.011734290979802608 0.513522207736969
-0.013704245910048485 -0.5539217591285706
0.032108373939991 -0.554123044013977
-0.048550259321928024 0.5395227670669556
-0.21265898644924164 -0.421233206987381
0.05250826105475426 0.4990689158439636
0.0166771300137043 0.45131826400756836
0.002617055783048272 0.4983455538749695
0.024606555700302124 -0.4791896343231201
-0.06110052764415741 -0.4077059328556061
0.02049427665770054 0.4787013828754425
-0.0381653718650341 -0.48866456747055054
-0.11112429201602936 -0.49951985478401184
0.001268153078854084 0.5410524010658264
-0.09611529856920242 0.4309634268283844
0.0029124198481440544 -0.5047944188117981
0.03439421206712723 -0.49214881658554077
-0.06113828346133232 0.5203139185905457
0.23619137704372406 0.28709322214126587
-0.035849325358867645 0.4701324701309204
0.0028026546351611614 0.4798915982246399
-0.03667302802205086 0.5857377052307129
-0.024815179407596588 0.5120236277580261
-0.06373197585344315 -0.5747337937355042
0.03741701319813728 0.43480750918388367
-0.04563744366168976 -0.5613384246826172
-0.02339853160083294 0.5303001403808594
0.06692259758710861 0.5146409273147583
0.051097724586725235 -0.5084736347198486
-0.05247827619314194 0.4669129550457001
0.014801579527556896 0.6060541868209839
-0.05344609171152115 -0.4515934884548187
-0.20419728755950928 0.2967461347579956
-0.012380552478134632 0.5405914783477783
-0.05074666440486908 -0.49731171131134033
0.22930245101451874 -0.4091377556324005
-0.0484759584069252 0.5497444272041321
-0.03750366345047951 -0.48453354835510254
0.008835886605083942 0.5072010159492493
0.27332401275634766 0.36908912658691406
-0.01306693535298109 -0.49674221873283386
0.011863513849675655 0.48497748374938965
0.025527767837047577 0.5176291465759277
-0.008756657131016254 -0.41150733828544617
-0.0443393737077713 0.521508514881134
0.013823423534631729 0.48820555210113525
-0.06009251996874809 0.5553622841835022
-0.03462856635451317 -0.5034365653991699
0.005095441825687885 -0.4561117887496948
-0.03674009442329407 -0.4655962586402893
-0.03141174837946892 0.5042762756347656
0.08080916851758957 0.5337104201316833
-0.02148544415831566 0.5025719404220581
0.025915194302797318 -0.553644597530365
0.03358662128448486 -0.4752878248691559
-0.015515407547354698 -0.49734941124916077
-0.00813621748238802 0.5088240504264832
0.05234745144844055 0.5519703030586243
-0.016632573679089546 -0.5379204750061035
-0.02424505166709423 0.4769001007080078
-0.0429297611117363 0.47376686334609985
-0.0169883631169796 -0.47525912523269653
-0.22222603857517242 -0.4517216682434082
-0.004939146805554628 -0.4862201511859894
0.03602791205048561 0.5191123485565186
-0.024325193837285042 -0.5030150413513184
0.044436026364564896 0.40556901693344116
-0.0071400790475308895 0.5480756759643555
-0.017626041546463966 0.4876978099346161
-0.04197646304965019 -0.5088257789611816
0.00022709339100401849 -0.48082831501960754
-0.02754303626716137 -0.5390359163284302
0.052980221807956696 -0.4440711438655853
0.08212064951658249 0.5747973322868347
-0.024632086977362633 0.4509243071079254
0.005711113102734089 0.5564874410629272
-0.09132993966341019 -0.5708745121955872
-0.054674871265888214 0.4826425313949585
0.05784667655825615 -0.4998852610588074
-0.23034541308879852 0.3191565275192261
-0.03769441694021225 0.47987648844718933
-0.07277896255254745 0.5270273685455322
-0.05140561982989311 0.5644832253456116
-0.04807910695672035 -0.544849693775177
-0.0012269830331206322 -0.46355298161506653
-0.02889457531273365 -0.5194470286369324
-0.009145999327301979 0.4781147539615631
0.030032191425561905 -0.5897210240364075
-0.02001790888607502 0.5798743367195129
-0.0499294251203537 0.4781523048877716
0.03597869351506233 0.5251141786575317
0.023382943123579025 0.5186930894851685
-0.04414935037493706 -0.5381206274032593
0.048037223517894745 -0.559252142906189
-0.004574040416628122 0.5391437411308289
-0.015269399620592594 0.46484607458114624
-0.2462831288576126 -0.379006564617157
0.06830716878175735 0.44886237382888794
-0.040376368910074234 0.46193230152130127
0.027387160807847977 0.553069531917572
0.029303494840860367 -0.5461493134498596
-0.045614805072546005 0.46643227338790894
0.008947968482971191 0.5609160661697388
-0.036453161388635635 -0.5633251667022705
-0.0023401498328894377 -0.4334459602832794
-0.22071689367294312 -0.3138997554779053
0.05362311005592346 0.5395856499671936
0.009753263555467129 0.4705541133880615
0.056630056351423264 -0.545141875743866
-0.03221774101257324 -0.4654126465320587
-0.014071963727474213 0.4375596344470978
0.0295066200196743 -0.5075836181640625
-0.055066995322704315 0.5122043490409851
-0.0040511139668524265 0.4585088789463043
-0.015635766088962555 0.565874457359314
0.03495929017663002 0.4929405748844147
0.013152954168617725 0.5836422443389893
0.008924756199121475 0.5346945524215698
0.01662442274391651 -0.5731120109558105
0.013619789853692055 -0.5004687309265137
0.048506055027246475 -0.5246804356575012
-0.03756598383188248 -0.5560469627380371
-0.0030808139126747847 0.45489901304244995
-0.052901674062013626 0.47592630982398987
0.03484369069337845 0.5231303572654724
-0.027098098769783974 0.4749425947666168
-0.007270461414009333 0.47434431314468384
0.09175669401884079 -0.5120099186897278
-0.06093515083193779 -0.4695553779602051
-0.017119336873292923 -0.5017247796058655
0.07152602076530457 0.5203106999397278
0.07828038930892944 0.5468491911888123
0.026945333927869797 0.5427223443984985
0.050684116780757904 0.49594834446907043
-0.03577440232038498 0.4802364706993103
0.006843855604529381 -0.48352745175361633
0.000257416715612635 0.48525017499923706
-0.03253604844212532 0.49283096194267273
0.062006983906030655 0.5279598236083984
0.0045564076863229275 -0.544161856174469
-0.011985384859144688 0.4245578348636627
-0.20528504252433777 -0.33101072907447815
0.07043935358524323 -0.5442107319831848
-0.05550883710384369 0.5122634172439575
0.04562860727310181 -0.5998935103416443
-0.014379830099642277 -0.49810710549354553
0.007782306056469679 -0.4609997570514679
-0.05968127399682999 0.5028759837150574
-0.025158902630209923 -0.49305447936058044
0.06122313812375069 -0.5123457908630371
-0.014743123203516006 0.5077376365661621
0.014100710861384869 -0.4752714931964874
0.008540310896933079 -0.5820396542549133
0.04583711177110672 -0.49398303031921387
0.28861287236213684 0.38231992721557617
0.0025193754117935896 -0.44178247451782227
0.010877473279833794 -0.4688037037849426
-0.10597825795412064 -0.47864267230033875
0.07224735617637634 0.43951231241226196
-0.014188573695719242 0.5408505201339722
-0.033903442323207855 0.5266814231872559
-0.0025103124789893627 0.5453451871871948
0.08174005895853043 -0.5084141492843628
-0.04132534936070442 0.49756282567977905
0.06254308670759201 -0.519283652305603
0.04348307475447655 -0.5222716927528381
0.006090143695473671 0.5311909914016724
0.007035385817289352 -0.5057123899459839
-0.013774772174656391 0.46781426668167114
-0.027803732082247734 0.4794090986251831
-0.0017964490689337254 -0.4830934703350067
0.018760226666927338 0.460549920797348
-0.0645197406411171 -0.4545365273952484
-0.03295891731977463 -0.5514482855796814
-0.029248781502246857 0.42014598846435547
0.022199632599949837 0.48198723793029785
-0.029485058039426804 0.5487346053123474
-0.008143634535372257 0.5454165935516357
-0.04550740495324135 0.4400237798690796
-0.0341651514172554 -0.5598796010017395
-0.02048185095191002 -0.5585842132568359
0.01653498411178589 -0.5032899975776672
-0.03855721652507782 0.5285195112228394
0.0334002822637558 -0.47298386693000793
-0.0898822620511055 0.502257764339447
0.028102166950702667 0.47427868843078613
0.025585416704416275 -0.49956920742988586
-0.04185730963945389 0.461996465921402
0.03480096906423569 0.5177540183067322
0.028705693781375885 -0.5334709882736206
0.06259553879499435 0.45384663343429565
-0.27181413769721985 0.41268450021743774
-0.020405177026987076 0.549331545829773
-0.21458324790000916 -0.38517364859580994
-0.013186877593398094 -0.48854348063468933
0.23223820328712463 0.39215338230133057
-0.017370667308568954 -0.5038430094718933
0.07216363400220871 -0.4247523546218872
-0.06151610240340233 0.45519259572029114
-0.015269960276782513 0.47913262248039246
-0.06200667843222618 -0.629917562007904
0.04001576080918312 -0.4923790693283081
0.050092946738004684 -0.48920392990112305
-0.009899347089231014 -0.39992496371269226
-0.04201038181781769 0.49286115169525146
0.007364251650869846 0.4414726495742798
0.03200283274054527 0.5452730655670166
-0.04484151676297188 -0.5108121633529663
-0.025501161813735962 -0.5087743997573853
-0.2727990746498108 -0.35313546657562256
0.006102321203798056 -0.5078546404838562
0.021865984424948692 -0.4509621262550354
-0.02643294632434845 0.44089722633361816
-0.017014022916555405 -0.46456101536750793
0.04350587725639343 0.54044508934021
0.010907803662121296 -0.48312869668006897
-0.04723123461008072 -0.41738471388816833
-0.08401073515415192 -0.5405222773551941
0.23284894227981567 -0.4150674045085907
0.09205157309770584 -0.46214979887008667
0.012873540632426739 -0.5586201548576355
0.03726586699485779 0.5218868255615234
-0.0074401115998625755 -0.48625463247299194
0.02304139919579029 0.5543898940086365
0.0010536452755331993 -0.4323633015155792
-0.028114626184105873 -0.46450385451316833
-0.03633236885070801 -0.5414501428604126
-0.0725792869925499 -0.48330041766166687
-0.022962993010878563 -0.5442533493041992
-0.01213253103196621 0.4979954659938812
0.022295890375971794 -0.480183482170105
-0.04929838329553604 -0.5486807227134705
0.04100188985466957 -0.44024959206581116
0.04955720901489258 -0.462491512298584
-0.039785075932741165 -0.47312167286872864
0.045121315866708755 -0.5164035558700562
0.029017092660069466 0.45731598138809204
-0.010768182575702667 0.45572227239608765
-0.030868716537952423 0.5469733476638794
-0.06478995829820633 0.4790576100349426
-0.007076633628457785 -0.4843178689479828
0.061525311321020126 -0.4798867702484131
-0.24542635679244995 -0.32874706387519836
0.04249581694602966 -0.4781213104724884
-0.017067672684788704 -0.5801195502281189
-0.03448998183012009 0.45099079608917236
-0.15771691501140594 0.5112794041633606
0.0180340763181448 -0.4779861569404602
-0.2844965159893036 -0.3512890040874481
0.0224698968231678 0.45714202523231506
-0.01983730122447014 0.4753768742084503
0.011917274445295334 0.4840444028377533
0.052710410207509995 -0.4325343072414398
0.07630942016839981 -0.47248417139053345
-0.000983903300948441 -0.5034935474395752
-0.06324294209480286 0.5132994651794434
-0.0021938702557235956 0.5342646241188049
0.02546670287847519 0.5704029202461243
-0.015637656673789024 0.47814974188804626
0.05777917057275772 0.5100011825561523
0.00814840942621231 0.39865705370903015
0.02929544448852539 0.5416604280471802
-0.02645210735499859 0.46045756340026855
-0.021347181871533394 0.49552080035209656
-0.028140941634774208 0.44934576749801636
0.04377809166908264 -0.5072228908538818
-0.025595027953386307 0.49484673142433167
-0.0392615869641304 -0.45270031690597534
-0.02090904302895069 0.5375393033027649
0.0784391388297081 -0.5042006373405457
-0.025411205366253853 -0.5209168195724487
0.0754643902182579 -0.5499290227890015
-0.023865116760134697 0.5660429000854492
-0.0066643450409173965 -0.4493952989578247
-0.0458022803068161 -0.5135769844055176
0.03693418204784393 -0.48682719469070435
-0.2525784373283386 -0.3319277763366699
-0.0005680270842276514 -0.4935123920440674
-0.06531735509634018 -0.4953116178512573
-0.04230295121669769 0.507982075214386
-0.037035759538412094 -0.49567392468452454
-0.26745253801345825 -0.3013816475868225
0.10620331019163132 -0.4611882269382477
0.001374566461890936 -0.4699454605579376
0.018982041627168655 -0.5267014503479004
-0.01527432631701231 0.5071495771408081
-0.021770203486084938 -0.54966139793396
-0.2735493779182434 -0.29531776905059814
-0.09067530184984207 0.47362184524536133
0.02103039063513279 -0.49043482542037964
-0.01151269767433405 -0.570249080657959
-0.022635793313384056 0.5000901222229004
-0.016743022948503494 -0.5374424457550049
0.00032944054692052305 -0.5039536952972412
0.007017741445451975 -0.4817982316017151
-0.008586456067860126 -0.5544947385787964
0.03711234778165817 -0.4997521638870239
0.017294688150286674 0.5040911436080933
-0.02176273614168167 -0.44347822666168213
-0.0011744898511096835 0.49992209672927856
0.03624855726957321 0.5064249038696289
-0.008045968599617481 0.47086969017982483
-0.024715537205338478 0.5440505146980286
0.061782389879226685 0.5657718181610107
0.031019818037748337 0.5222312211990356
-0.024800697341561317 -0.5090509057044983
-0.057375647127628326 0.5228983759880066
-0.10729846358299255 0.4500313103199005
-0.010533217340707779 -0.46340644359588623
0.036102741956710815 -0.44235172867774963
-0.12005548179149628 0.5511922836303711
-0.009386459365487099 0.4731515347957611
0.052972979843616486 0.46811985969543457
-0.011954197660088539 0.48778942227363586
-0.007869855500757694 -0.4325540363788605
0.0020786088425666094 0.4822980761528015
-0.017576802521944046 -0.5149160027503967
0.031880926340818405 0.5147837996482849
0.07514956593513489 -0.5227791666984558
-0.021179603412747383 0.5279127359390259
0.01622776873409748 -0.5410361886024475
-0.0038704965263605118 -0.5429595708847046
-0.021482275798916817 0.5431273579597473
0.04310223087668419 0.5145012140274048
-0.05513613298535347 0.5438173413276672
-0.02309446781873703 -0.6111513376235962
-0.014788893982768059 -0.5233554244041443
-0.02958807907998562 0.4935287535190582
-0.05490455403923988 0.49551674723625183
-0.040681976824998856 -0.4811864495277405
-0.01445807795971632 -0.5508281588554382
0.013338020071387291 -0.5655555129051208
-0.05662420019507408 -0.4911354184150696
0.010741888545453548 -0.4350773096084595
-0.04383809491991997 0.47249165177345276
-0.0039325193502008915 -0.439483642578125
-0.007453368976712227 -0.5583368539810181
0.07277868688106537 0.49322590231895447
-0.018028683960437775 -0.5729421377182007
-0.02226986736059189 0.4853701889514923
-0.03472313657402992 -0.5326582789421082
-0.026240183040499687 0.5100516080856323
-0.003869977779686451 0.5342710614204407
0.01896701008081436 0.5609509348869324
0.04092761501669884 0.5216618776321411
0.06311939656734467 -0.5365243554115295
-0.05433468148112297 0.4829581081867218
-0.0264594666659832 0.4355006217956543
-0.03369586169719696 -0.5018378496170044
-0.22607293725013733 -0.434232622385025
0.05798942595720291 -0.4056428074836731
-0.06450458616018295 0.44251710176467896
0.02611633576452732 0.5163535475730896
0.007661883253604174 0.4608456790447235
-0.006729577202349901 -0.4712175130844116
-0.04897011071443558 -0.49235162138938904
0.03794575110077858 0.5209203958511353
0.00569106126204133 0.5406850576400757
-0.037212878465652466 -0.5189610719680786
0.06396893411874771 0.49938762187957764
-0.03016228973865509 -0.5266385078430176
0.006926435045897961 -0.5098128914833069
0.05008158087730408 0.4570074677467346
0.024096662178635597 0.49081531167030334
-0.04139813780784607 0.4440825879573822
0.0071006035432219505 -0.5311337113380432
-0.022754842415452003 -0.5534690022468567
-0.05327613651752472 -0.46428316831588745
0.018786801025271416 -0.5106663107872009
0.060098692774772644 -0.44302839040756226
0.04569533094763756 -0.5910258293151855
0.013392151333391666 0.4996865391731262
-0.019807886332273483 -0.5598204731941223
0.03652212768793106 -0.4693303108215332
-0.024102164432406425 -0.5334650278091431
-0.0716332495212555 -0.4990638494491577
-0.03405405208468437 0.5017729997634888
-0.002863953122869134 0.4996548593044281
-0.01252425741404295 -0.5270064473152161
-0.021871550008654594 0.4004549980163574
0.07250840216875076 -0.4887904226779938
-0.09991537034511566 0.5568718910217285
-0.0742398127913475 -0.5175109505653381
-0.0061860037967562675 -0.5139513611793518
0.08688586950302124 -0.5006769299507141
0.04635840654373169 -0.481266051530838
0.039323702454566956 -0.505972683429718
-0.021946454420685768 -0.46967294812202454
0.018579065799713135 -0.5128527283668518
-0.23004034161567688 -0.2954820394515991
-0.03901103138923645 -0.5081434845924377
-0.26551565527915955 -0.3774056136608124
-0.044571228325366974 -0.5025144815444946
-0.20619674026966095 -0.3493078052997589
-0.004626404959708452 -0.5011314153671265
-0.04129878431558609 -0.5170594453811646
-0.03215934708714485 -0.5413931608200073
-0.03917897492647171 0.47257348895072937
-0.02071356028318405 0.46296632289886475
0.015231739729642868 -0.43274587392807007
-0.06540214270353317 0.5607932806015015
0.2541351616382599 0.41025906801223755
0.048600934445858 0.5830337405204773
0.011155735701322556 0.6238769292831421
-0.005884165875613689 -0.5126725435256958
-0.05648960545659065 -0.5319916605949402
0.008434198796749115 -0.4547502100467682
0.021671229973435402 -0.47954028844833374
0.025987984612584114 0.5423152446746826
0.0061967079527676105 0.5743130445480347
-0.04375969246029854 -0.5379184484481812
0.04955920949578285 -0.4753970205783844
-0.07530099153518677 0.5760728120803833
-0.060042478144168854 0.5339629054069519
-0.017528174445033073 0.5329760313034058
-0.2334466576576233 -0.30805572867393494
0.04530388489365578 0.5317732095718384
-0.002675872528925538 -0.5272302031517029
-0.008771602064371109 -0.5264919400215149
0.05442962795495987 -0.4799754321575165
-0.015983041375875473 0.5556888580322266
-0.07511062175035477 0.47075155377388
-0.04973819851875305 -0.4172772467136383
-0.010403083637356758 -0.5311423540115356
0.04446814954280853 0.5245022177696228
0.03161077946424484 0.5224941968917847
0.008228634484112263 0.42796915769577026
-0.03344104439020157 -0.54264897108078
-0.08251841366291046 0.5290789604187012
-0.23879291117191315 -0.3048378825187683
0.014052394777536392 0.5015087127685547
-0.04991304501891136 -0.5507428050041199
-0.052809830754995346 -0.4972226321697235
0.0052094655111432076 0.5021020174026489
0.026420414447784424 0.4363768696784973
0.037154342979192734 -0.5274398922920227
0.07279595732688904 0.5112103223800659
-0.0052121346816420555 -0.48988768458366394
0.05017032474279404 0.5085925459861755
-0.053335998207330704 0.43250200152397156
0.012764501385390759 -0.5169099569320679
-0.04250863939523697 0.606191098690033
0.011069582775235176 0.5053725242614746
0.036735791712999344 -0.45512598752975464
0.01698443293571472 0.4580754339694977
-0.053807202726602554 -0.4490867853164673
-0.00849263183772564 -0.5080655217170715
-0.00485345721244812 -0.43300214409828186
-0.04173264279961586 -0.45706692337989807
0.2198585420846939 0.3754250407218933
0.032310113310813904 -0.4746694266796112
-0.035603027790784836 -0.4847109615802765
0.03844890743494034 0.5424970388412476
-0.018280601128935814 -0.4616285264492035
0.02876414731144905 0.4900973439216614
0.05134248360991478 -0.5138357281684875
0.03966747969388962 0.4555314779281616
0.008215687237679958 0.5571807622909546
0.0249915923923254 0.5219993591308594
-0.03472873941063881 -0.5011037588119507
0.02901337668299675 0.45488542318344116
0.02228490635752678 -0.48730939626693726
-0.03983370587229729 -0.4954695701599121
-0.03762997314333916 -0.44702738523483276
0.030541125684976578 -0.46873411536216736
0.022332418709993362 0.5096774101257324
-0.07855295389890671 -0.5062282085418701
-0.027547024190425873 0.5008751153945923
-0.03233896195888519 0.5000959634780884
-0.05765807256102562 0.45942217111587524
0.030551530420780182 0.5070701837539673
-0.017200326547026634 -0.5359408855438232
0.03075837343931198 0.5147503018379211
0.0165618434548378 -0.44285738468170166
-0.03131164237856865 -0.4616905152797699
0.0634600967168808 -0.46999797224998474
-0.01295277290046215 0.4464411437511444
0.05492207035422325 -0.5450633764266968
0.006736974697560072 -0.5468252301216125
-0.054768651723861694 0.4731287360191345
-0.041051652282476425 -0.4550144374370575
0.004908072296530008 0.5199962258338928
0.05225256085395813 0.5839155912399292
-0.06403127312660217 0.47037068009376526
0.06634551286697388 -0.5579657554626465
0.031245384365320206 0.4474319815635681
0.03662993386387825 -0.41781046986579895
0.05497494712471962 0.5399978756904602
-0.04392958804965019 -0.46747201681137085
-0.020915046334266663 0.5342046022415161
0.012359186075627804 -0.4148164391517639


==> figures/two_d_comp/gmm.txt <==
x y
-0.49170076847076416 0.019321827217936516
-0.35031211376190186 -0.36977633833885193
0.5748359560966492 -0.02884283848106861
-0.007989509962499142 -0.5264338254928589
0.34224966168403625 -0.31912893056869507
-0.033712178468704224 -0.5249447822570801
-0.02834685891866684 0.5105285048484802
-0.35938316583633423 -0.35998764634132385
0.39021191000938416 -0.3643766939640045
0.46401673555374146 -0.03393948823213577
0.3622255027294159 0.3725602924823761
0.0032307906076312065 0.48010408878326416
0.4932273328304291 -0.028641020879149437
0.33784952759742737 -0.3349419832229614
-0.542863130569458 0.05097655951976776
-0.01753663644194603 0.5082507133483887
-0.0006759446114301682 -0.5117312073707581
0.009748243726789951 -0.5021735429763794
-0.550428032875061 -0.010991128161549568
-0.34841760993003845 0.35179364681243896
-0.46640118956565857 -0.03403749689459801
0.47186946868896484 -0.058018364012241364
-0.47797080874443054 0.03800906613469124
0.5189709663391113 0.03620493412017822
-0.35413703322410583 0.3768022954463959
-0.515527606010437 0.0038220551796257496
-0.3662428557872772 -0.36738166213035583
-0.015791866928339005 -0.4909958839416504
0.3362230658531189 0.35452306270599365
-0.32620126008987427 -0.33605334162712097
0.3024337589740753 -0.3382733166217804
-0.48286202549934387 0.024409789592027664
-0.48189133405685425 -0.027953431010246277
0.02301790565252304 -0.5364288687705994
0.31114324927330017 0.36122995615005493
-0.47712138295173645 -0.05681288614869118
0.45886680483818054 0.017217565327882767
-0.37207290530204773 0.29746949672698975
0.009061560966074467 0.48286235332489014
0.020680731162428856 0.495365172624588
-0.5562310218811035 -0.05645469203591347
0.5252543687820435 0.026429293677210808
-0.025506356731057167 0.5288770198822021
0.5076820254325867 -0.05876406654715538
0.30979645252227783 0.38914141058921814
0.3150371313095093 0.3715830147266388
-0.0008980449638329446 -0.4664621353149414
-0.4544264078140259 -0.006594977341592312
0.027925727888941765 0.4649319052696228
-0.5217973589897156 0.007154394872486591
-0.3450794816017151 0.3816777467727661
0.496660053730011 0.031930193305015564
0.02630094811320305 -0.5352737307548523
0.050183169543743134 -0.44802775979042053
0.5526642799377441 -0.005074209999293089
-0.3618714213371277 -0.33927085995674133
0.5093758702278137 0.02463531121611595
0.30588802695274353 -0.33946332335472107
-0.34729471802711487 -0.3701767027378082
-0.37341806292533875 -0.35750246047973633
0.5132876634597778 -0.04400936886668205
0.34498634934425354 0.32477518916130066
-0.0051612877286970615 0.4882977306842804
-0.32627132534980774 -0.37684229016304016
0.036582447588443756 -0.5091195106506348
-0.46783584356307983 -0.013800824992358685
-0.041167885065078735 -0.46844175457954407
-0.31669941544532776 -0.34756121039390564
0.36269959807395935 0.36815524101257324
0.42586109042167664 -0.34236422181129456
-0.05411756783723831 0.514646589756012
0.5315555334091187 -0.023460913449525833
0.3163779079914093 0.36064502596855164
0.35973337292671204 -0.3639521598815918
-0.5315683484077454 -0.0315498523414135
0.3871169090270996 -0.3866260051727295
0.3063774108886719 0.3712763488292694
-0.3929045498371124 -0.3720957040786743
-0.3373400866985321 -0.3650627136230469
0.3247116506099701 0.42369043827056885
0.03413498401641846 -0.5008387565612793
-0.361857533454895 0.3192722201347351
-0.014149636030197144 0.48637303709983826
-0.35453614592552185 -0.3267933130264282
0.3094845116138458 -0.36226969957351685
-0.019835257902741432 -0.5168499946594238
-0.03900478780269623 0.49334394931793213
-0.32988497614860535 -0.38885965943336487
-0.033742506057024 -0.523674488067627
-0.3609614968299866 -0.3583410382270813
-0.33663210272789 0.36419200897216797
-0.05375779792666435 -0.5198517441749573
-0.4238930940628052 -0.3521483540534973
0.364800363779068 -0.3605639338493347
-0.03350069373846054 -0.43258440494537354
0.025274254381656647 -0.5480167269706726
0.5306328535079956 0.026382721960544586
0.5301785469055176 -0.0001644423755351454
0.37427225708961487 0.32164466381073
-0.3635633885860443 -0.3384113311767578
0.4790288507938385 -0.03836517035961151
-0.3273138105869293 -0.3411056101322174
-0.49500080943107605 -0.001175287994556129
0.020162103697657585 0.4998231530189514
-0.005147114861756563 0.48002469539642334
-0.5005512833595276 0.11634651571512222
-0.34580370783805847 0.34261348843574524
0.3633820712566376 -0.3970404863357544
0.36774367094039917 0.4044138491153717
-0.32405662536621094 0.3392382264137268
0.3545265793800354 0.3812776803970337
-0.41146060824394226 -0.006709130480885506
0.38466399908065796 -0.33187583088874817
-0.3392494320869446 0.33765482902526855
-0.3972521126270294 0.3570011258125305
-0.016397126019001007 -0.45259925723075867
0.004995513241738081 -0.5034619569778442
0.34020817279815674 0.37397700548171997
-0.5769429802894592 -0.019823351874947548
-0.037385690957307816 0.492367684841156
0.37975290417671204 -0.3213241696357727
-0.004926321096718311 0.513811469078064
0.032345715910196304 -0.482782244682312
0.021209513768553734 0.4471997618675232
0.015450256876647472 -0.43724775314331055
0.472011923789978 0.010624703951179981
0.36365845799446106 0.37299588322639465
0.2938041687011719 0.3072549104690552
0.33107808232307434 -0.3448699414730072
0.32103919982910156 -0.35945847630500793
-0.41701045632362366 -0.29659631848335266
-0.06272225081920624 -0.5164808034896851
-0.5050114989280701 -0.020954588428139687
-0.3083935081958771 0.3611937165260315
0.3564015328884125 -0.4383228123188019
-0.45281070470809937 0.002835208782926202
0.3606835603713989 0.37833356857299805
0.4935934245586395 0.06979775428771973
0.37627747654914856 -0.37170007824897766
-0.060024090111255646 0.49834534525871277
0.007091923151165247 0.5614722371101379
0.492479532957077 -0.02621692791581154
-0.40474897623062134 -0.37029972672462463
-0.3673824965953827 -0.32463207840919495
0.3631286323070526 0.3213263750076294
-0.008734755218029022 -0.5384519100189209
0.03707384318113327 0.47714489698410034
0.5025268793106079 0.03809092193841934
0.026771921664476395 0.5394884347915649
0.3471977710723877 0.339409738779068
-0.2871382236480713 0.26943498849868774
-0.36953413486480713 -0.3281794488430023
-0.05699024721980095 -0.4712149500846863
-0.39172598719596863 0.3397418260574341
-0.350877970457077 0.317792147397995
-0.03241549804806709 0.5197997689247131
0.45215898752212524 -0.0036130030639469624
0.4442410469055176 0.004443684592843056
-0.06512367725372314 -0.4759293794631958
-0.3550812602043152 -0.37866973876953125
-0.012787009589374065 -0.5175473093986511
0.29047074913978577 0.38752490282058716
-0.37605559825897217 0.35836076736450195
-0.3761890232563019 0.3600710332393646
-0.5113646984100342 -0.036546286195516586
0.503487229347229 -0.003967470955103636
0.374751478433609 -0.371817946434021
0.03506041690707207 0.5494072437286377
0.028594668954610825 -0.5769433975219727
0.5394182205200195 -0.01001807488501072
-0.0055297124199569225 -0.49710360169410706
0.30969780683517456 -0.39256995916366577
-0.08030971884727478 -0.5188086032867432
-0.03005162440240383 -0.5518654584884644
-0.015581714920699596 -0.45147937536239624
0.5149856805801392 -0.01699882373213768
0.3975275754928589 0.3877377510070801
-0.518066942691803 0.008724147453904152
0.37271010875701904 -0.3815370202064514
0.34713613986968994 -0.3589824438095093
-0.4496363401412964 0.005242603365331888
0.37892186641693115 -0.31555166840553284
-0.007156103849411011 -0.5120849609375
0.5055351257324219 -0.006577508989721537
0.3253665268421173 -0.36466485261917114
-0.03016313910484314 -0.5006909966468811
-0.33571916818618774 0.35361427068710327
0.3869559168815613 0.36645203828811646
-0.34566032886505127 0.36614593863487244
-0.38691040873527527 -0.3607149124145508
-0.5453737378120422 0.001214858377352357
0.34060919284820557 0.3748966455459595
-0.39325207471847534 0.3865962028503418
-0.3115644156932831 0.3078913688659668
0.35437580943107605 0.33718597888946533
-0.3776675760746002 0.337409108877182
0.5455577969551086 0.03349177539348602
0.31678488850593567 -0.35417184233665466
-0.0467604361474514 0.4871874451637268
-0.01794544979929924 0.5087787508964539
-0.008170190267264843 0.5499768853187561
-0.028051191940903664 -0.5117079019546509
0.31597089767456055 -0.3274902403354645
0.41918957233428955 0.38483959436416626
-0.012286826968193054 0.45814675092697144
0.004257241729646921 0.45257872343063354
-0.3533223867416382 0.36638444662094116
-0.49002572894096375 -0.06591715663671494
-0.5162135362625122 -0.01051086001098156
0.38774552941322327 -0.36556631326675415
0.36184075474739075 0.32086825370788574
-0.3891250789165497 0.34523171186447144
0.3715325891971588 0.3602389693260193
0.32669147849082947 0.3405660390853882
-0.3541950285434723 -0.35721519589424133
0.5388840436935425 0.026506826281547546
0.006746820639818907 0.5234537124633789
-0.3347782790660858 -0.330771803855896
0.3668084144592285 -0.3222186863422394
0.44737708568573 -0.03262148052453995
0.3023400902748108 0.32971787452697754
0.03640930354595184 0.5061440467834473
0.4408528804779053 0.03257707506418228
-0.0035956106148660183 -0.5187186598777771
0.3418128192424774 0.34539341926574707
0.4593687951564789 0.017113523557782173
-0.053362276405096054 0.5461488962173462
-0.5330573916435242 0.0344364158809185
-0.31531602144241333 -0.3917352557182312
0.2859497368335724 0.3140746057033539
-0.39604151248931885 -0.3640096187591553
0.47696617245674133 -0.04183495044708252
0.018029145896434784 0.4987708628177643
0.010926146060228348 -0.525290310382843
0.5002180337905884 0.034262530505657196
0.3152417838573456 0.35779908299446106
0.3894827961921692 -0.3503493368625641
-0.47705772519111633 -0.03304710611701012
-0.31799644231796265 0.31612110137939453
-0.31929340958595276 0.31205153465270996
-0.3898521363735199 -0.34311455488204956
0.37383732199668884 0.2684493064880371
0.5025485754013062 0.03480474650859833
0.3291063904762268 0.3760104775428772
-0.2987361252307892 0.37702032923698425
0.004727819934487343 -0.5203149318695068
-0.34849658608436584 -0.37105756998062134
0.018097281455993652 0.471871554851532
-0.3158491253852844 0.3425842225551605
-0.30515944957733154 -0.37933456897735596
0.27033382654190063 0.3631742596626282
-0.516290545463562 -0.06416729837656021
-0.35082823038101196 -0.3182346224784851
0.483925461769104 -0.001217040466144681
-0.3192659318447113 0.3516768515110016
-0.33019834756851196 0.3182820975780487
-0.025525055825710297 0.5083682537078857
-0.013707127422094345 -0.4753406345844269
-0.38827264308929443 -0.3441239297389984
-0.3395966589450836 -0.27554216980934143
0.35058796405792236 0.30070602893829346
0.508315920829773 -0.027594901621341705
-0.00163706811144948 0.5051189064979553
-0.3374907374382019 0.36701881885528564
0.5070443153381348 -0.036351464688777924
0.0139098409563303 0.5362420678138733
0.49275755882263184 0.015244010835886002
0.33480459451675415 -0.36994025111198425
0.42936691641807556 -0.33598053455352783
0.021024275571107864 -0.5284081101417542
-0.3537909686565399 0.2868555188179016
0.3610451817512512 -0.3688982129096985
-0.46028074622154236 -0.05318926274776459
-0.5433716773986816 -0.006808037869632244
-0.5178993940353394 7.219148392323405e-05
0.5462154150009155 -0.025411896407604218
0.37241604924201965 0.36456912755966187
-0.5676916241645813 0.017593592405319214
0.04378969594836235 -0.4693039655685425
0.32451483607292175 -0.33752521872520447
0.049941837787628174 0.5273632407188416
-0.39710283279418945 -0.39914268255233765
-0.36595508456230164 0.3561558425426483
-0.34066423773765564 -0.36754894256591797
0.008027888834476471 -0.49116671085357666
-0.3630684018135071 0.33544597029685974
0.3592151403427124 -0.3272079527378082
-0.4459749758243561 0.01085523422807455
0.3920102119445801 0.30416804552078247
-0.563417911529541 0.004663998726755381
-0.008636909537017345 -0.47356218099594116
-0.5444554090499878 0.052057284861803055
-0.3266037702560425 -0.3829963207244873
0.4880959391593933 -0.016426214948296547
0.4878520667552948 -0.040638212114572525
-0.35313647985458374 0.29790163040161133
0.06092577427625656 -0.54009610414505
0.5050110220909119 -0.005973670165985823
-0.36257901787757874 -0.3060908317565918
-0.5066723823547363 -0.05340580269694328
-0.3912796974182129 -0.3561803698539734
0.2989235520362854 -0.34557652473449707
0.4913765490055084 -0.015530641190707684
0.471784383058548 0.03800339996814728
0.3005731701850891 -0.3932676911354065
-0.5502519607543945 0.0395830012857914
0.3962066173553467 -0.32857444882392883
-0.32325831055641174 -0.3937239348888397
-0.353738009929657 0.382820725440979
-0.33913394808769226 -0.37243378162384033
0.3394349217414856 -0.38078954815864563
-0.011744620278477669 -0.4771927297115326
0.36928778886795044 -0.33054327964782715
-0.5017449855804443 0.022553132846951485
-0.3811412453651428 0.34406405687332153
-0.007884318009018898 0.5406050682067871
-0.013186669908463955 0.5072826743125916
0.33422115445137024 0.34863755106925964
0.35562148690223694 -0.3854511082172394
0.34533101320266724 0.35538041591644287
-0.3836982548236847 0.32946985960006714
-0.31452590227127075 -0.3752957880496979
0.0027784325648099184 0.4792323708534241
0.5558798909187317 0.05103112757205963
-0.48967674374580383 0.01747402548789978
-0.3274938464164734 0.3612053394317627
0.42841559648513794 0.040740005671978
0.30587202310562134 0.3175908327102661
-0.40156614780426025 0.2671889066696167
-0.030721453949809074 -0.5131030678749084
0.39843207597732544 0.3555911183357239
-0.3012681007385254 0.3124861717224121
-0.046740155667066574 -0.4996890723705292
0.364298552274704 -0.32441845536231995
-0.4596025347709656 -0.0067241741344332695
0.013134942390024662 0.5876099467277527
-0.00764364143833518 0.49317219853401184
0.34119701385498047 -0.34129437804222107
-0.36791449785232544 0.3638223707675934
0.016039079055190086 0.5532670617103577
0.33252307772636414 -0.39517083764076233
0.41857796907424927 0.42710158228874207
0.3749851584434509 0.33495286107063293
-0.3484655022621155 -0.3200228214263916
-0.049353886395692825 -0.4715571105480194
0.0384020172059536 -0.4834960699081421
-0.326703816652298 0.312224417924881
-0.4934769570827484 0.025386104360222816
0.33810660243034363 0.3535885512828827
-0.36117029190063477 0.3573688268661499
-0.3282998502254486 -0.3997652530670166
-0.34135901927948 -0.2866029143333435
-0.3792228698730469 -0.3746718168258667
-0.06342151761054993 -0.5620879530906677
-0.5116739273071289 0.04297325387597084
0.39582690596580505 -0.2963297367095947
0.33424270153045654 0.3760715126991272
-0.3619021773338318 -0.34060007333755493
0.31917163729667664 -0.38364148139953613
0.029098941013216972 -0.508408784866333
-0.5199610590934753 0.004843560047447681
0.5077468752861023 -0.04103260859847069
-0.38203728199005127 -0.3685188591480255
-0.3517862558364868 -0.3720731735229492
0.019263841211795807 0.4551050066947937
0.4824063181877136 -0.010721543803811073
0.30827826261520386 0.3345646560192108
-0.3700471818447113 0.35703733563423157
0.37503114342689514 0.3611131012439728
0.3631129860877991 -0.3394797444343567
0.023047257214784622 -0.5024175643920898
-0.3065231442451477 0.3632875084877014
0.3489878475666046 0.3562570810317993
0.37533050775527954 0.3840051591396332
0.37518510222435 -0.3105810284614563
0.34735599160194397 0.30682095885276794
0.0029524618294090033 0.441642701625824
-0.3632031977176666 0.3241356611251831
0.025532366707921028 0.5082511305809021
0.034191761165857315 -0.5162699818611145
-0.5151124596595764 -0.06306497007608414
0.3679642081260681 0.3279653787612915
0.032358650118112564 -0.5272647738456726
0.37644508481025696 -0.38910403847694397
-0.3445625901222229 0.38366571068763733
-0.36922940611839294 -0.36588162183761597
-0.4955967962741852 0.020279595628380775
0.4607180058956146 -0.03937637060880661
-0.3401947021484375 -0.37552112340927124
0.37286847829818726 0.3759743571281433
0.36838865280151367 0.41073301434516907
0.008171826601028442 0.49297451972961426
-0.4875989854335785 -0.041480302810668945
0.3590632379055023 0.3670026957988739
0.35513925552368164 -0.32665035128593445
0.003393171587958932 -0.5109158754348755
-0.4971134662628174 0.06768384575843811
-0.3239084780216217 0.3449162244796753
-0.45975062251091003 -0.028693942353129387
0.3535386919975281 -0.37231189012527466
-0.3259336054325104 0.3203428089618683
0.36532062292099 0.3428592383861542
0.3653676509857178 0.35389819741249084
0.04384670406579971 -0.4916342496871948
-0.4801520109176636 0.03963859751820564
-0.02988988347351551 0.4600353240966797
-0.3453613817691803 -0.347450852394104
0.015387811698019505 -0.49696335196495056
0.34886136651039124 -0.34982743859291077
-0.34937363862991333 0.36285871267318726
-0.4513830542564392 0.02227046713232994
0.5260083079338074 0.009760667569935322
0.49561697244644165 0.030009616166353226
-0.3583630621433258 -0.4238743782043457
0.3550247251987457 0.316818505525589
-0.40920257568359375 -0.35757535696029663
-0.076172836124897 0.48890700936317444
0.47327589988708496 -0.014142017811536789
0.023646919056773186 0.5397843718528748
-0.39021116495132446 0.3577277958393097
-0.30781036615371704 0.3329424560070038
-0.3186599016189575 -0.36385980248451233
-0.3906794786453247 -0.3565545678138733
0.05086654797196388 0.503141462802887
0.3346538543701172 0.2948644757270813
0.3714156448841095 0.36409884691238403
-0.33934035897254944 0.33930760622024536
-0.03943674638867378 0.5151920914649963
-0.33858123421669006 -0.35513144731521606
0.3493090867996216 -0.34290915727615356
-0.34763726592063904 0.31242114305496216
-0.4853222370147705 0.01683133840560913
0.48811274766921997 -0.028186408802866936
-0.3561311662197113 -0.3447559177875519
0.37309348583221436 0.35779866576194763
-0.35702893137931824 -0.2909427583217621
0.3324505686759949 0.32000982761383057
0.5486016869544983 0.09119419008493423
0.3462069630622864 -0.39452436566352844
0.4942934215068817 -0.02185990661382675
0.008840888738632202 -0.5120576024055481
0.5169689059257507 -0.05032084509730339
0.26737266778945923 0.33620214462280273
0.379557728767395 0.34258949756622314
-0.4831475019454956 -0.007823379710316658
-0.5010676383972168 0.014832314103841782
0.3631260395050049 -0.40188175439834595
0.023005079478025436 -0.5410153269767761
-0.3458057641983032 0.3717383146286011
-0.006993674673140049 -0.5145445466041565
-0.5092378854751587 -0.045482199639081955
0.0043124426156282425 0.5004419088363647
0.4870697855949402 -0.026093248277902603
0.3436964452266693 0.3406703472137451
-0.38997459411621094 0.38392436504364014
0.019679488614201546 -0.5314099788665771
0.3707766532897949 -0.35705825686454773
0.4043363928794861 0.3353462517261505
-0.33165210485458374 -0.33011433482170105
0.4994804859161377 0.021016458049416542
-0.053651731461286545 0.5348764061927795
-0.4960615038871765 -0.017287740483880043
0.3655858635902405 -0.31302040815353394
-0.3394273817539215 -0.3206038475036621
0.02519061416387558 -0.4865424335002899
-0.5195338726043701 0.002467159414663911
-0.04260096698999405 0.5016783475875854
0.4775799512863159 -0.023960912600159645
-0.5417466759681702 0.045797135680913925
-0.004951357841491699 -0.5226715207099915
-0.011118762195110321 -0.5207909941673279
0.36030617356300354 -0.3391471207141876
0.5002086162567139 -0.007198482286185026
0.5259333848953247 0.02949080616235733
-0.024028003215789795 0.46560660004615784
0.48622816801071167 -0.005799509584903717
0.3623353838920593 -0.3886480927467346
-0.01363315898925066 -0.4690428674221039
0.0008719211327843368 -0.5205649137496948
-0.38412362337112427 0.3701024353504181
0.05038728564977646 -0.48087209463119507
0.39168208837509155 0.3503219187259674
0.4408266544342041 0.32568010687828064
-0.45368674397468567 0.041186388581991196
0.37778058648109436 -0.3345606327056885
0.31383755803108215 0.36528682708740234
-0.3334222733974457 0.3431239128112793
-0.373322457075119 0.35308828949928284
-0.30741071701049805 0.3652506172657013
-0.3636452257633209 0.37495338916778564
0.048520058393478394 -0.5210399031639099
-0.008914567530155182 0.5334458351135254
-0.5035896897315979 -0.028125038370490074
0.3424704670906067 -0.3688727021217346
-0.5140305161476135 -0.03966154903173447
0.3492830991744995 -0.3433835506439209
0.3533647954463959 -0.33462536334991455
0.37261053919792175 -0.31777480244636536
0.04294330254197121 0.47910699248313904
0.37802574038505554 0.34298303723335266
0.5053914785385132 -0.023338109254837036
0.5196099877357483 0.009549358859658241
0.05668007209897041 -0.5186110138893127
-0.43487095832824707 0.05047450587153435
-0.33867955207824707 -0.3845893144607544
-0.016982898116111755 -0.5289183855056763
-0.35852551460266113 -0.38453808426856995
-0.3609822392463684 -0.340192973613739
-0.5273489952087402 -0.007213726174086332
0.03049468994140625 0.4923255443572998
0.02694530412554741 -0.4532739818096161
-0.558621883392334 0.029117446392774582
0.30179429054260254 0.3315081298351288
0.5068084001541138 -0.06492248177528381
0.38486260175704956 -0.3642130196094513
-0.3807898163795471 0.408250093460083
-0.49974584579467773 -0.005021338816732168
-0.5071642398834229 -0.030968140810728073
-0.3455345034599304 0.3150638937950134
0.3634808361530304 -0.39978209137916565
-0.4706793427467346 0.038582105189561844
0.010708170011639595 -0.49857282638549805
-0.5161214470863342 -0.01409654226154089
0.5014179944992065 0.030910827219486237
-0.3621678948402405 -0.37087148427963257
0.3864958882331848 0.4036302864551544
-0.3458951413631439 -0.35042858123779297
0.3248049020767212 -0.3564968407154083
-0.360895574092865 0.31494125723838806
0.052343785762786865 -0.4810200333595276
-0.4152451753616333 -0.3263291120529175
0.5024769306182861 0.046365220099687576
-0.34176212549209595 -0.3522019684314728
-0.36696693301200867 0.3306998908519745
-0.46994975209236145 0.020208414644002914
-0.4092788100242615 -0.42990362644195557
0.0032598767429590225 -0.5075138807296753
0.5285512804985046 0.014668015763163567
-0.5401230454444885 0.013573153875768185
-0.016626669093966484 0.4857020378112793
0.32573190331459045 0.36805757880210876
0.4628155529499054 0.026132337749004364
-0.016294630244374275 0.5012168884277344
0.02665580064058304 -0.4970325827598572
0.02543346956372261 0.4522741734981537
0.4984947741031647 -0.0018961775349453092
0.4968699812889099 -0.0049911984242498875
-0.34335947036743164 -0.3318970203399658
0.2916005551815033 0.36911332607269287
0.3214320242404938 -0.3433607220649719
0.366883248090744 -0.3532812297344208
-0.3525822162628174 -0.37423762679100037
0.3564555048942566 0.32271808385849
0.374189168214798 -0.36330491304397583
0.34561246633529663 -0.38858360052108765
0.5016462802886963 0.021342985332012177
0.34474265575408936 0.339120090007782
0.009900798089802265 -0.5003066062927246
-0.3282255232334137 -0.3778848946094513
0.34957683086395264 -0.3589298129081726
0.38972556591033936 -0.35049501061439514
0.030882127583026886 0.4724692702293396
-0.5118617415428162 0.049218133091926575
0.502332866191864 -0.018289407715201378
0.44907400012016296 -0.06955020874738693
-0.537268877029419 0.04986933618783951
-0.411119282245636 -0.30216550827026367
-0.02533603087067604 -0.5015667676925659
0.4628497362136841 0.003617075737565756
0.332334965467453 0.4151340126991272
0.37257638573646545 0.32260701060295105
0.32676711678504944 -0.35678935050964355
-0.3720554709434509 0.38024085760116577
-0.3854316771030426 -0.37183424830436707
-0.45627903938293457 0.015270349569618702
0.35153281688690186 0.38433417677879333
0.37821003794670105 0.3592553436756134
-0.3754676878452301 -0.3807593584060669
0.37671491503715515 -0.3301202058792114
0.5101350545883179 0.0037017546128481627
-0.333282470703125 0.32330259680747986
0.3864152431488037 -0.3914652466773987
-0.4977250397205353 -0.027728140354156494
-0.4356914758682251 0.34924110770225525
-0.4939131438732147 -0.018104983493685722
0.37785017490386963 -0.2949122190475464
-0.03799967095255852 0.4466618001461029
-0.3198687732219696 0.3433549404144287
0.35700467228889465 -0.385551393032074
-0.5399309992790222 0.02744114212691784
-0.29000064730644226 -0.34299853444099426
0.3420572876930237 -0.3261113166809082
-0.30240774154663086 0.34601303935050964
0.3508899211883545 -0.3909275531768799
0.398879736661911 0.3101990520954132
-0.5417898297309875 0.0014492245391011238
-0.02306181564927101 0.5169711709022522
-0.5033711194992065 -0.0071999989449977875
0.48222115635871887 0.02132163755595684
-5.9217014495516196e-05 -0.4953998625278473
-0.03796229511499405 -0.4704017639160156
0.5038231611251831 0.024147791787981987
-0.3686346709728241 0.40594398975372314
-0.37509721517562866 0.36257535219192505
0.3658294379711151 0.37554603815078735
0.379699170589447 0.3458084762096405
0.3771267533302307 0.3392939865589142
0.4795263409614563 -0.015998821705579758
-0.28015461564064026 -0.3552381098270416
-0.39207324385643005 -0.35391923785209656
0.4963626563549042 -0.005002323072403669
0.3050442636013031 0.3584881126880646
0.35721898078918457 -0.3788352310657501
-0.31508246064186096 0.3249599039554596
0.5026358366012573 0.01845579408109188
0.5397436022758484 0.037937987595796585
-0.007767006754875183 -0.4769643545150757
-0.004676736891269684 0.47273144125938416
0.026549257338047028 0.513940155506134
-0.3393564522266388 0.3558482825756073
-0.5367751121520996 0.03227178752422333
0.354865163564682 -0.3564367890357971
-0.47829651832580566 0.0021415315568447113
0.02181413024663925 -0.5070528984069824
-0.5258692502975464 -0.010397546924650669
0.02864358201622963 0.460789293050766
0.3388175666332245 0.32708460092544556
-0.3827349543571472 -0.33027389645576477
-0.027852477505803108 0.4401383399963379
-0.5016801357269287 0.028995107859373093
-0.3892993927001953 -0.3847826421260834
-0.03416319563984871 0.479541540145874
0.017676416784524918 -0.4504517614841461
0.357138454914093 -0.33466601371765137
-0.29695290327072144 -0.33366891741752625
0.02346258983016014 -0.5345613360404968
0.38299545645713806 -0.3260440528392792
-0.4904492497444153 0.025375831872224808
-0.3745335340499878 0.37385886907577515
-0.015841064974665642 0.5037044286727905
-0.31181058287620544 0.3575615882873535
0.3481128215789795 -0.40438997745513916
-0.5355775356292725 -0.001964325550943613
0.36581453680992126 0.30222776532173157
0.5198777914047241 0.08240605145692825
-0.01997043751180172 0.49340733885765076
-0.45793813467025757 -0.07626602053642273
-0.3085840046405792 -0.35529908537864685
-0.46807825565338135 -0.019138799980282784
0.36852604150772095 0.3279043436050415
-0.5884703993797302 -0.05838363245129585
0.5282629728317261 -0.02558330073952675
-0.3302523195743561 0.3596931993961334
0.3240039348602295 0.3490400016307831
-0.4043234884738922 -0.3258647322654724
-0.40271061658859253 -0.39127981662750244
-0.5385488867759705 -0.009190560318529606
-0.011446045711636543 0.49866044521331787
0.34621140360832214 0.3436020016670227
-0.44392478466033936 -0.02166043408215046
-0.4992460012435913 -0.004589919466525316
-0.29449957609176636 -0.34050458669662476
-0.3317422568798065 -0.39078792929649353
-0.05007150396704674 0.4956396222114563
-0.3670058250427246 0.33563482761383057
0.3121185302734375 -0.3553924262523651
0.02725350856781006 0.48445773124694824
-0.016285594552755356 -0.4829486310482025
-0.35489165782928467 -0.31938061118125916
-0.5236663818359375 0.02482663281261921
0.3535679578781128 0.42229992151260376
0.5219335556030273 -0.0070888809859752655
0.015875615179538727 -0.5190542936325073
-0.03063683956861496 -0.5158341526985168
0.022435380145907402 0.5404191613197327
-0.3375857174396515 -0.3536525368690491
-0.3894039988517761 -0.36928027868270874
-0.35692518949508667 0.34083080291748047
-0.0017911670729517937 0.5258157849311829
0.033335890620946884 0.4857606291770935
0.027942435815930367 0.49042558670043945
0.3376961946487427 0.335236519575119
0.35414159297943115 -0.28483331203460693
-0.46503186225891113 -0.011091296561062336
0.033368464559316635 -0.4788340926170349
0.33068856596946716 0.36226433515548706
0.005791522096842527 -0.4773194491863251
-0.03102145716547966 -0.4589667022228241
0.026353400200605392 -0.42558950185775757
-0.2869987189769745 -0.36780914664268494
-0.46143609285354614 0.010454477742314339
-0.33424386382102966 -0.35929280519485474
0.007859201170504093 0.4713619351387024
0.3731204867362976 -0.38687193393707275
0.007889109663665295 0.5307174324989319
-0.04099274426698685 0.54786217212677
-0.35591769218444824 0.29844337701797485
0.39550286531448364 -0.3370547592639923
-0.006512828171253204 0.496944397687912
0.476368248462677 0.06305500864982605
0.3410989046096802 0.3751564621925354
0.006501078139990568 -0.492540180683136
0.35636717081069946 0.33544403314590454
-0.014194219373166561 -0.49640071392059326
-0.045131247490644455 0.4970458447933197
-0.36053377389907837 -0.3962351083755493
0.028048714622855186 -0.4665457010269165
0.35710862278938293 0.3492819368839264
0.319502055644989 0.4153352677822113
0.35698869824409485 0.31381696462631226
-0.5171190500259399 0.02067488059401512
0.022475238889455795 -0.5081227421760559
0.32674136757850647 0.3642294704914093
-0.508994460105896 -0.027964461594820023
-0.3583710193634033 0.4070521891117096
-0.033592864871025085 -0.4961363673210144
-0.33697888255119324 -0.3896006643772125
0.04245751351118088 -0.4535856544971466
0.31372958421707153 -0.34532514214515686
0.009272429160773754 0.507027804851532
-0.3616147041320801 -0.3197467625141144
0.36652886867523193 -0.33182525634765625
-0.005050251260399818 0.49238744378089905
0.3928150534629822 -0.39119306206703186
-0.04273197799921036 0.4709569811820984
-0.018544510006904602 -0.5118603110313416
0.5125582814216614 -0.04180928319692612
-0.48389366269111633 0.008800769224762917
0.5542492270469666 0.01814207434654236
0.3386104702949524 -0.3668525218963623
-0.5067775845527649 -0.012065907940268517
0.3551078140735626 -0.31861239671707153
0.004543561954051256 -0.5135512351989746
-5.117465116200037e-05 0.4860745370388031
0.5619622468948364 -0.03301776573061943
0.3833574652671814 0.4275711476802826
-0.005563363432884216 -0.45946627855300903
-0.042249713093042374 0.5135779976844788
0.4278528690338135 -0.007219432853162289
0.5226250290870667 0.01869009993970394
0.029228659346699715 0.5044940114021301
-0.36436793208122253 -0.35091710090637207
0.25634291768074036 0.34098878502845764
0.02389010228216648 -0.4705866873264313
0.03059057518839836 0.5038952231407166
0.5411590933799744 -0.018501561135053635
-0.35612952709198 0.36018621921539307
0.03290553018450737 -0.5282825231552124
-0.005465383641421795 0.48116910457611084
0.37717175483703613 0.30352041125297546
-0.33452194929122925 -0.33539125323295593
0.3614642322063446 -0.370618999004364
0.36985117197036743 0.3465495705604553
0.5540006756782532 -0.00024186410882975906
0.3815143406391144 -0.35154062509536743
-0.05475003644824028 0.5141934752464294
0.3414453864097595 0.4086804687976837
0.35328927636146545 -0.37386465072631836
0.35168227553367615 0.35037657618522644
-0.00570168299600482 -0.48524224758148193
0.3343004584312439 -0.39447396993637085
0.377189040184021 0.362379252910614
-0.5233924984931946 0.011686228215694427
-0.3463965654373169 -0.29410675168037415
0.42149972915649414 -0.3496004641056061
-0.04704742878675461 0.46712303161621094
-0.49579110741615295 -0.03449421748518944
-0.35243070125579834 0.3477042019367218
-0.05211898311972618 0.5657854080200195
0.34206587076187134 -0.2953075170516968
-0.3150528073310852 -0.39707592129707336
-0.41022560000419617 0.3340597450733185
-0.3827185034751892 -0.32497090101242065
0.5364145040512085 0.03540407866239548
-0.024404695257544518 -0.4570862948894501
0.5063832998275757 -0.0597243495285511
0.04344222694635391 0.5217905640602112
-0.07269875705242157 -0.49185603857040405
0.3726913332939148 0.3300682008266449
-0.5012708306312561 0.02504011243581772
-0.4701208472251892 0.00024682312505319715
0.003721237415447831 -0.5530986189842224
0.5107547640800476 -0.005099349655210972
0.35610851645469666 -0.32559242844581604
0.3193609118461609 -0.26497000455856323
0.4897155165672302 0.0388803705573082
0.35761064291000366 0.40298935770988464
-0.3336281180381775 -0.3985022008419037
0.3383614718914032 0.3442305028438568
0.02446528524160385 0.5106167197227478
-0.39436304569244385 0.3701757490634918
-0.023400960490107536 0.5167264938354492
-0.5064405202865601 -0.046232033520936966
0.35695624351501465 0.30808335542678833
0.31778430938720703 0.4149681627750397
-0.38648107647895813 -0.3979622721672058
-0.34010934829711914 0.3205270767211914
-0.043945856392383575 0.5234852433204651
0.36115214228630066 -0.40199708938598633
0.363713800907135 0.3282620906829834
0.026093825697898865 0.5003674030303955
0.37061944603919983 0.3126955032348633
-0.009037812240421772 0.5341576337814331
0.34809377789497375 0.3601280748844147
0.5186205506324768 -0.009872429072856903
0.46033909916877747 0.04225876182317734
0.29761046171188354 0.35077226161956787
0.02932620793581009 0.5027233958244324
0.4886341691017151 0.011514387093484402
0.013559943996369839 0.48548704385757446
-0.28471681475639343 0.33071741461753845
0.0221092626452446 0.4794120788574219
-0.4913749396800995 0.07420539110898972
-0.47834694385528564 0.0454263761639595
0.558743953704834 0.037610024213790894
0.3035857379436493 -0.40061047673225403
0.4643867611885071 0.011911769397556782
0.3687058389186859 0.37545350193977356
0.01152726635336876 -0.42847442626953125
-0.3499748706817627 -0.38349494338035583
-0.014958180487155914 0.45203831791877747
0.3033643960952759 0.3585217297077179
-0.014310691505670547 0.5263315439224243
0.4739205837249756 -0.05362314358353615
-0.38290148973464966 0.3014030158519745
0.36319947242736816 -0.3716648519039154
0.3559892177581787 -0.3416011333465576
0.5058545470237732 0.025228286162018776
-0.2856906056404114 0.3144945800304413
0.37676844000816345 0.36673620343208313
0.3315539062023163 -0.31230080127716064
0.4365212023258209 -0.017620962113142014
-0.37340047955513 -0.38213834166526794
-0.5145651698112488 0.010228521190583706
-0.34398946166038513 0.36702942848205566
0.4789172112941742 0.08536295592784882
0.40077245235443115 -0.38086575269699097
0.5103753805160522 0.013507315889000893
0.39029550552368164 0.3350723683834076
-0.46404799818992615 0.035499054938554764
-0.5270323157310486 -0.027124620974063873
0.4967139959335327 0.07222669571638107
-0.025584964081645012 0.4666081368923187
-0.3437606990337372 0.3008633255958557
-0.029736626893281937 0.4651183485984802
0.5219837427139282 0.0013957847841084003
0.031027777120471 0.5171834230422974
0.38023316860198975 0.37005335092544556
-0.47603005170822144 -0.013884886167943478
0.4476455748081207 -0.021502701565623283
-0.5264785885810852 -0.020906884223222733
0.010909651406109333 -0.503842830657959
-0.5535967946052551 0.012295547872781754
-0.3790486454963684 -0.35178110003471375
-0.3434288203716278 -0.42561161518096924
0.36808106303215027 0.3470393121242523
0.325567364692688 0.36326009035110474
0.05740892142057419 0.524564266204834
-0.5081217288970947 -0.032559748739004135
0.5181764364242554 0.0022631846368312836
-0.33853498101234436 -0.3153424561023712
0.37846916913986206 0.344218909740448
0.5131245255470276 0.01905573159456253
0.4979957044124603 0.011999743990600109
0.028234921395778656 0.5373871326446533
-0.007074709981679916 0.5065822005271912
0.5211515426635742 -0.02436686120927334
0.49035876989364624 0.030090004205703735
-0.027471091598272324 -0.5127691626548767
0.48342955112457275 0.003642608178779483
-0.39377719163894653 -0.33885273337364197
-0.014359086751937866 -0.5100042819976807
0.46575742959976196 -0.008962253108620644
-0.4314674735069275 0.04207480698823929
-0.34453630447387695 -0.34247294068336487
0.3627476990222931 -0.3675401508808136
0.35265451669692993 0.3621121644973755
0.4924769699573517 0.039505165070295334
0.3224351704120636 0.3449912667274475
0.3657955825328827 0.3086298406124115
-0.3224515914916992 0.36764076352119446
0.01824025809764862 0.5484123229980469
0.006076745223253965 0.4731519818305969
0.3147062361240387 0.3804824948310852
0.4702392518520355 -0.01464476715773344
0.32506924867630005 -0.3434254229068756
0.3675042390823364 0.34122687578201294
-0.5176689028739929 -0.05597750470042229
0.38332226872444153 -0.3640456199645996
-0.04844154417514801 0.48845338821411133
0.31179574131965637 0.39250585436820984
-0.022061659023165703 -0.5344634056091309
-0.3294448256492615 0.3727378249168396
-0.04693840071558952 0.47785425186157227
-0.38349393010139465 0.35356971621513367
-0.016935644671320915 -0.5320824384689331
-0.014587820507586002 0.45400920510292053
-0.48326575756073 -0.013316215015947819
0.3627215325832367 0.3533012568950653
0.34328562021255493 -0.34314483404159546
-0.3293490707874298 0.3940815329551697
-0.3539744019508362 0.3112563490867615
0.39534714818000793 -0.36892247200012207
-0.35953211784362793 0.3913002014160156
-0.411893367767334 0.35434815287590027
-0.41856569051742554 -0.30605971813201904
0.054969124495983124 -0.51191645860672
0.017908373847603798 -0.49049386382102966
0.37735140323638916 0.3620821535587311
-0.013176028616726398 0.5297045707702637
0.3753276467323303 0.2937298119068146
0.336504727602005 -0.36568349599838257
-0.5166925191879272 0.007790363393723965
-0.3258344829082489 0.3271123468875885
0.030071252956986427 0.4747977554798126
-0.04154878109693527 -0.514167070388794
-0.010492789559066296 -0.5134933590888977
0.027417659759521484 -0.48278307914733887
0.5131550431251526 -0.021955063566565514
-0.5271416306495667 -0.05353177711367607
-0.04279639199376106 0.44897255301475525
0.018981879577040672 -0.5059195160865784
-0.35341304540634155 -0.40094688534736633
-0.5005953907966614 -0.03157771751284599
0.012948144227266312 -0.5141980648040771
-0.315218061208725 -0.35752472281455994
0.365817129611969 0.3114660978317261
0.06873051077127457 0.5048884153366089
-0.3527979254722595 -0.36880624294281006
0.3606349229812622 -0.3327558934688568
-0.3862364590167999 0.32904350757598877
0.025812065228819847 -0.5396814942359924
0.5197497010231018 -0.0026684007607400417
-0.4417369067668915 0.008321252651512623
-0.3924744725227356 0.3277023732662201
-0.3694228231906891 -0.35618799924850464
0.33927661180496216 -0.3991610109806061
-0.36109066009521484 -0.364970326423645
-0.037575915455818176 -0.5270040035247803
0.397355318069458 -0.3082127571105957
0.38779792189598083 0.4081166386604309
-0.37447646260261536 0.2939520478248596
-0.4909772276878357 0.004032334312796593
0.025992635637521744 -0.539486289024353
-0.028375381603837013 -0.5095688104629517
0.3658495545387268 -0.3547944724559784
-0.36120450496673584 -0.3202633261680603
0.03168356791138649 -0.5069661140441895
0.005590094719082117 -0.5358483791351318
0.3788954019546509 -0.3103101849555969
-0.4770716726779938 -0.06383249908685684
-0.31564927101135254 0.37547582387924194
0.02914457768201828 -0.4628759026527405
0.32744336128234863 -0.3619842231273651
-0.4934768080711365 0.05052157863974571
-0.34777289628982544 0.3657829761505127
-0.514887809753418 0.004355839919298887
-0.0069168987683951855 0.5049619078636169
0.35955381393432617 -0.30925366282463074
-0.3432995080947876 -0.3640168011188507
-0.01374434120953083 -0.507599949836731
0.33817365765571594 -0.29439279437065125
0.36539366841316223 -0.3836979269981384
-0.3510374426841736 -0.2785821855068207
0.30559656023979187 0.3400021195411682
0.3979741334915161 -0.29642149806022644
0.328781396150589 -0.37253642082214355
0.04393596574664116 -0.5475184917449951
0.40370994806289673 -0.36926329135894775
0.4685496389865875 0.007269859313964844
-0.38595274090766907 -0.3504641056060791
-0.36820971965789795 0.35904768109321594
-0.3844038248062134 0.30314069986343384
0.3364372253417969 -0.3690624237060547
0.0009392129722982645 0.5281081795692444
-0.4328225553035736 0.3101361095905304
-0.031328193843364716 -0.526149332523346
0.3850805163383484 -0.3657124936580658
-0.02060374990105629 0.5301607847213745
-0.41379514336586 0.3909606635570526
0.5062637329101562 -0.017831549048423767
0.057058073580265045 -0.4860023558139801
-0.37768858671188354 -0.4052774906158447
0.010626837611198425 0.5175061821937561
0.5232510566711426 0.019278913736343384
0.0017597818514332175 -0.48401525616645813
-0.37633657455444336 -0.37217774987220764
0.3342103958129883 0.3256317675113678
-0.5180543065071106 -0.015364267863333225
0.49015066027641296 0.007785282097756863
0.29468798637390137 0.3305177390575409
-0.5168805718421936 -0.006248031742870808
-0.040147315710783005 -0.5679003596305847
0.3335930407047272 -0.3359922766685486
0.4019579589366913 0.36700814962387085
0.4711715579032898 0.0328887477517128
0.009571865200996399 -0.5253709554672241
-0.504234254360199 -0.01789528876543045
0.37419965863227844 0.4045456349849701
-0.5034921765327454 0.013625738210976124


==> figures/two_d_comp/prod.txt <==
x y
-0.020647676661610603 0.5349664092063904
0.0030567047651857138 0.4960370659828186
0.017700251191854477 0.47905468940734863
-0.0007756681297905743 -0.5187835693359375
-0.03346528857946396 -0.4874926805496216
-0.03391733765602112 0.516021728515625
0.03560849651694298 -0.5231913924217224
1.3836445759807248e-05 -0.48755133152008057
0.0028399357106536627 0.5484878420829773
0.023277446627616882 -0.4897836148738861
0.07396876066923141 0.4825545847415924
0.036740098148584366 -0.49819326400756836
-0.01921551302075386 0.5471484065055847
0.008365975692868233 -0.504347026348114
0.043091315776109695 -0.5228733420372009
0.012620012275874615 0.46170729398727417
0.010280275717377663 -0.51175856590271
-0.03391001746058464 0.4657796323299408
0.012870167382061481 0.5145542621612549
0.009059041738510132 0.4964904189109802
0.023581307381391525 -0.4608209729194641
-0.03965593874454498 -0.45676615834236145
-0.04200714826583862 0.5429239869117737
0.0009164709481410682 0.5021989345550537
-0.007317001931369305 0.47090744972229004
-0.006459757685661316 0.484316349029541
0.007770156022161245 0.4596421718597412
0.0005852208705618978 0.426112562417984
0.0031006268691271544 0.4644644856452942
-0.04912714660167694 -0.48865318298339844
0.0073031093925237656 0.5268067121505737
0.020366940647363663 0.49382394552230835
-0.03947175666689873 -0.45568224787712097
-0.029151050373911858 0.49356240034103394
-0.016195304691791534 0.5044930577278137
-0.04662075638771057 0.4927222728729248
0.022186286747455597 -0.5196292400360107
0.036639317870140076 -0.4710613787174225
-0.008325295522809029 -0.5479970574378967
0.0013306207256391644 -0.4767824709415436
0.011879771947860718 -0.5278270244598389
-0.012713002972304821 0.4815314710140228
-0.023302851244807243 -0.4739493131637573
0.006239626090973616 0.4859248697757721
0.08765261620283127 0.5109127759933472
-0.005175277590751648 0.47146666049957275
-0.054784759879112244 -0.48186925053596497
-0.024783380329608917 -0.5010495781898499
0.014030016027390957 0.4752427637577057
-0.03217685967683792 0.5489593744277954
-0.015797100961208344 0.5226104855537415
-0.02608419954776764 0.4891377091407776
0.050300389528274536 0.5106509923934937
0.003664317773655057 -0.5032922625541687
0.02201751247048378 -0.4896043539047241
-0.006860244087874889 -0.4663364887237549
-0.016103938221931458 -0.4783271253108978
-0.0016639253590255976 -0.47026482224464417
0.026443639770150185 0.4712389409542084
-0.02670666016638279 0.5400330424308777
0.041088782250881195 0.5119925737380981
0.04487612098455429 0.4940806031227112
0.03434018790721893 0.5108554363250732
-0.02558291144669056 0.4608449637889862
0.0510704331099987 -0.5032800436019897
-0.010872380807995796 0.5658165216445923
-0.029095415025949478 -0.5639311671257019
0.01759945973753929 -0.4813580811023712
-0.0087840985506773 0.525265097618103
-0.0935131385922432 0.4442426562309265
-0.02834404446184635 -0.5463271737098694
0.014796216040849686 0.4950030744075775
0.017864875495433807 -0.48148608207702637
-0.049873001873493195 0.5281829833984375
-0.020174480974674225 0.5005977153778076
-0.022548919543623924 -0.5067731142044067
-0.020178068429231644 0.49770689010620117
0.014615468680858612 -0.5306538343429565
0.05729426443576813 0.48167699575424194
0.032619986683130264 -0.491983562707901
-0.00592603487893939 -0.47066792845726013
0.06325270235538483 0.5261629223823547
0.037649039179086685 0.5559790134429932
0.008559873327612877 0.5103022456169128
0.06725886464118958 -0.5444024205207825
0.006295849569141865 -0.4905499219894409
-0.0006777984090149403 0.4462383985519409
-0.00454922067001462 -0.456746906042099
0.0017097578383982182 -0.4742131233215332
0.01359631773084402 -0.47316646575927734
0.06832341104745865 0.5238924026489258
-0.027120152488350868 -0.5467382073402405
0.012218652293086052 0.5089479088783264
0.021988462656736374 0.464113712310791
0.03107551857829094 0.5392636656761169
-0.01071216631680727 0.5193234086036682
-0.028218068182468414 0.47089090943336487
0.034878749400377274 -0.501045286655426
0.030199479311704636 -0.39960235357284546
0.02229788899421692 -0.4904656410217285
0.04603895545005798 -0.46991950273513794
0.03926364332437515 0.5266454815864563
0.051780328154563904 0.45201051235198975
0.029868878424167633 -0.47881919145584106
0.0158393532037735 0.49255096912384033
-0.022149251773953438 -0.5425254106521606
0.01327153667807579 -0.5458000302314758
0.024966653436422348 -0.46036311984062195
-0.002947204513475299 0.4864978492259979
-0.013771304860711098 -0.5216642618179321
0.005603887140750885 0.5475691556930542
0.0386381596326828 0.5600444674491882
0.03174401447176933 0.4449872374534607
0.03562961146235466 -0.4936303496360779
-0.020751286298036575 0.5276259183883667
-0.01753763109445572 -0.4710427522659302
-0.03370872139930725 0.47765180468559265
0.025198396295309067 0.4900953769683838
-0.022378139197826385 -0.5126372575759888
0.03989779204130173 -0.4530189335346222
-0.010218323208391666 -0.4616967439651489
-0.012624187394976616 -0.4974347949028015
0.022264983505010605 -0.4740362763404846
-0.015831291675567627 0.5189812183380127
0.021166376769542694 -0.5091687440872192
0.006052895914763212 -0.4938710629940033
0.027878915891051292 0.4685090482234955
-0.0012290551094338298 -0.4730090796947479
-0.0006548484088853002 0.4732789993286133
0.004247383214533329 -0.4764304459095001
0.0011640239972621202 0.4398910701274872
0.006654785014688969 0.49476760625839233
0.008597149513661861 -0.475570946931839
0.051718905568122864 -0.5427123308181763
0.01636345125734806 -0.4668619930744171
0.022068100050091743 -0.5468347072601318
-0.04660246893763542 -0.45415201783180237
0.004499648232012987 -0.5182380080223083
-0.0016771084628999233 0.42870020866394043
0.01630719006061554 -0.5081690549850464
0.03126102685928345 0.46494486927986145
0.021407583728432655 -0.48203280568122864
-0.03547932580113411 0.5583102107048035
-0.009861885569989681 0.5256149768829346
2.587017479527276e-05 -0.5022736191749573
-0.036258991807699203 0.49777141213417053
0.021949777379631996 -0.5369396209716797
-0.02638745680451393 0.5270152688026428
-0.04105043411254883 -0.5179461240768433
-0.0007425465737469494 -0.5161005854606628
0.0275015439838171 -0.4610159993171692
0.004708864260464907 -0.5203478336334229
-0.01509026437997818 -0.5589324235916138
-0.028160590678453445 0.4688255786895752
0.021250389516353607 -0.5307582020759583
0.057961344718933105 0.48228171467781067
0.015399512834846973 0.46235132217407227
0.008266767486929893 0.4769420027732849
-0.04685324430465698 0.4920276403427124
-0.023503893986344337 -0.5549320578575134
0.003663622075691819 0.5056769847869873
-0.02387765794992447 -0.5552728176116943
0.02270319312810898 -0.49178481101989746
-0.053507111966609955 0.49591580033302307
-0.015718119218945503 -0.515426754951477
0.00516870990395546 -0.4778890013694763
0.004775223787873983 -0.490839421749115
-0.037123486399650574 -0.5415405035018921
-0.032116420567035675 -0.5144885778427124
0.008908020332455635 -0.5241799354553223
-0.044517870992422104 0.49457553029060364
-0.0407530777156353 -0.5245639085769653
0.012766234576702118 0.4684717655181885
-0.0382777564227581 -0.531375527381897
-0.006522883661091328 0.506840169429779
-0.029549455270171165 -0.5110922455787659
0.013989485800266266 -0.5135682821273804
-0.05811866745352745 -0.45401760935783386
0.025432944297790527 -0.5358502268791199
-0.06493522971868515 0.496765673160553
0.014256011694669724 0.5141226053237915
0.0107888737693429 -0.5287421941757202
0.038827020674943924 0.476001501083374
0.02910560369491577 -0.4345700442790985
-0.02736916020512581 0.47754305601119995
-0.008076626807451248 0.48672375082969666
-0.04679517447948456 0.5237872004508972
-0.022866766899824142 0.5038539171218872
0.01120440661907196 -0.5047940015792847
-0.06456659734249115 -0.5085759162902832
-0.008448217064142227 0.451357364654541
-0.014480050653219223 0.490665465593338
-0.006715555675327778 0.5278384685516357
0.013624758459627628 -0.5274801850318909
-0.0030275890603661537 0.4598803222179413
-0.012693842872977257 -0.5245110988616943
0.010838674381375313 0.5072882175445557
0.0029838825576007366 0.5341968536376953
0.06561136245727539 -0.5448958873748779
0.0016227741725742817 -0.4909684360027313
-0.0554150827229023 0.43514108657836914
0.03397970646619797 -0.5090665817260742
-0.00441827904433012 -0.5501596331596375
-0.006007583346217871 0.44449570775032043
-0.07218693941831589 0.5565876960754395
-0.005173726473003626 0.5236879587173462
-0.030594907701015472 0.48167362809181213
0.04761165753006935 -0.48503294587135315
-0.012363099493086338 -0.549613893032074
-0.01115297619253397 0.5360455513000488
-0.054079100489616394 -0.5193750262260437
-0.018994582816958427 0.5281922221183777
0.011977411806583405 0.4929087460041046
0.0029610893689095974 -0.46945711970329285
0.0007692431099712849 -0.5129206776618958
-0.007729471195489168 -0.46016621589660645
-0.04011194407939911 0.5373572111129761
-0.046254273504018784 0.5481670498847961
-0.004261476919054985 -0.4562406539916992
0.00784838106483221 -0.457659512758255
0.010019141249358654 -0.5198565721511841
-0.03533852845430374 -0.5202926397323608
0.0033871540799736977 -0.5305167436599731
0.029661674052476883 -0.48456722497940063
-0.0175376757979393 -0.524836540222168
0.006051131524145603 -0.5048491358757019
0.014536368660628796 -0.5371690392494202
-0.022698255255818367 -0.4877784550189972
0.03525983542203903 0.4588484466075897
-0.03818820044398308 -0.47986194491386414
-0.06834514439105988 0.47785118222236633
-0.024620171636343002 -0.4833375811576843
0.01391325332224369 -0.5028092861175537
0.07364985346794128 -0.4863722324371338
0.027913006022572517 0.5291194319725037
-0.009907343424856663 -0.5250408053398132
0.04101398214697838 0.5343102812767029
-0.04195348918437958 -0.501617968082428
-0.0035887400154024363 0.526567280292511
0.03988731652498245 -0.5370861291885376
0.029256289824843407 0.489076167345047
0.011298208497464657 -0.47703543305397034
-0.024715159088373184 -0.47587528824806213
-0.05227155238389969 0.5091394186019897
0.032359279692173004 -0.5103194713592529
-0.04673066362738609 -0.49547436833381653
0.057085730135440826 -0.48846521973609924
0.0007395586580969393 -0.4840286076068878
0.015638792887330055 -0.53782057762146
-0.06413720548152924 -0.5462099313735962
0.033988069742918015 0.5438797473907471
0.008417789824306965 0.49007168412208557
0.03815515711903572 -0.47260624170303345
-0.045445770025253296 -0.5100052952766418
0.026072759181261063 -0.48373329639434814
-0.028501631692051888 -0.5106216669082642
0.016663087531924248 0.5153272747993469
-0.026044806465506554 0.507658064365387
-0.003883503610268235 -0.45852920413017273
0.01761329360306263 0.5199238061904907
-0.06088759005069733 0.4987058937549591
0.005583527497947216 -0.546776294708252
-0.0034907516092061996 -0.41457486152648926
0.013272239826619625 0.5042486786842346
0.017292162403464317 -0.5471900105476379
-0.02626742236316204 -0.4723602831363678
0.021936088800430298 -0.49084433913230896
0.013995054177939892 -0.5415751934051514
-0.03917994722723961 0.48761555552482605
-0.028274547308683395 -0.5065625309944153
0.0041859764605760574 -0.4584769308567047
0.01618514023721218 -0.46086639165878296
0.02702491730451584 0.47415846586227417
0.03653963282704353 0.46241360902786255
0.005388989113271236 -0.4982317090034485
-0.038637202233076096 -0.5387866497039795
0.0247599296271801 0.4658963084220886
-0.02784164436161518 0.4865897297859192
0.005483206827193499 0.4812595844268799
0.006812519393861294 0.4403610825538635
-0.004251542501151562 -0.48539644479751587
0.015482956543564796 0.5136865377426147
0.05614649876952171 -0.5664404630661011
0.006200912408530712 0.507642924785614
0.019644178450107574 -0.4783599376678467
0.028470177203416824 0.5015822052955627
0.000933141156565398 0.5034084320068359
-0.011482899077236652 0.5231227278709412
-0.04814232140779495 0.49649056792259216
-0.02494135871529579 -0.4867037832736969
0.0035472980234771967 -0.4944652020931244
0.053305596113204956 -0.46791210770606995
0.005778600927442312 -0.5279399752616882
-0.013233661651611328 0.5551935434341431
0.03152484446763992 0.4686874449253082
0.03496329486370087 -0.48054489493370056
-0.08071036636829376 0.5205408334732056
0.01516086794435978 0.48663032054901123
0.00698503665626049 0.44969430565834045
-0.004992938134819269 0.4739004075527191
-0.033173780888319016 -0.5499098896980286
0.018966663628816605 -0.44397056102752686
0.031002143397927284 -0.45952555537223816
0.0641329362988472 -0.5189652442932129
-0.0010481602512300014 -0.47993719577789307
0.0053557828068733215 -0.4807131886482239
-0.004853261634707451 -0.5417760610580444
0.01704297959804535 0.48634177446365356
-0.01664656586945057 -0.4906798005104065
0.03624172881245613 0.5250945687294006
-0.01877223327755928 0.5157983303070068
0.03316343203186989 -0.49129241704940796
-0.05391739308834076 -0.46799618005752563
-0.05178516358137131 -0.5105819702148438
-0.006137613207101822 -0.5534444451332092
-0.05212957784533501 -0.4824000298976898
0.03331781178712845 -0.4678592085838318
0.017103400081396103 -0.4956846833229065
-0.005075016990303993 0.4729251563549042
0.036756690591573715 0.4926092028617859
-0.029485264793038368 0.5077526569366455
-0.03128908947110176 0.49100157618522644
-0.014733348973095417 -0.5196083784103394
-0.00687943771481514 0.49765336513519287
0.009164282120764256 -0.4586534798145294
-0.015239624306559563 -0.5112417936325073
-0.009805835783481598 0.5429290533065796
0.012396855279803276 -0.47639891505241394
-0.03486865013837814 0.5537344813346863
0.003941255621612072 0.5117156505584717
0.0005895885988138616 0.5701454281806946
0.006030329968780279 0.4786856770515442
-0.0010503727244213223 -0.4851209223270416
-0.0036898721009492874 -0.5026780366897583
-0.03379121050238609 0.5322414636611938
-0.03998781368136406 -0.5298766493797302
-0.013162191957235336 0.47335243225097656
-0.011798839084804058 -0.4986423850059509
0.0033895333763211966 0.5332908034324646
-0.04167572408914566 -0.5621535778045654
0.005411367863416672 -0.47572511434555054
0.014031101949512959 0.4898885190486908
0.014139649458229542 -0.46299439668655396
0.03478945791721344 0.5293319225311279
-0.044637423008680344 -0.5270864963531494
-0.00363478297367692 0.4724430441856384
0.04285406321287155 -0.4844795763492584
-0.047058045864105225 -0.45441311597824097
0.005947455298155546 0.4987587630748749
-0.00732432259246707 0.48230844736099243
0.014717447571456432 -0.5346063375473022
-0.002556063001975417 -0.5052289962768555
0.0025528138503432274 0.5807113647460938
-0.04747413843870163 -0.47166597843170166
0.0225730799138546 0.5315970778465271
0.002459891140460968 -0.5628265142440796
0.043887291103601456 -0.5039257407188416
0.013476387597620487 0.44371137022972107
0.02458575740456581 0.4837850034236908
0.018709901720285416 0.47246354818344116
-0.004257707856595516 -0.4695608615875244
-0.005617101676762104 0.49669671058654785
-0.031062373891472816 -0.45797228813171387
0.07230805605649948 -0.4995455741882324
-0.024106716737151146 0.4724959433078766
0.028388241305947304 -0.4836386740207672
0.05376524105668068 0.4959995746612549
-0.02262936532497406 0.5148593783378601
0.004831316415220499 0.5544276833534241
-0.01862005516886711 0.5425979495048523
-0.012158486060798168 0.480621337890625
-0.004451033193618059 0.48169758915901184
-0.02820970118045807 0.5097544193267822
0.028444336727261543 0.477740615606308
0.05306674540042877 -0.42515990138053894
0.05060786008834839 0.4921104907989502
-0.028407080098986626 0.5059195160865784
0.00681794760748744 -0.5066916346549988
0.008176486939191818 -0.48599642515182495
-0.0013101081131026149 -0.5519300103187561
0.008837251923978329 -0.5448080897331238
-0.010933997109532356 0.43016478419303894
0.04083960875868797 0.5055721402168274
0.00775653962045908 -0.5220244526863098
-0.025079604238271713 -0.4678496718406677
0.004301425069570541 0.47761109471321106
-0.02009940706193447 -0.46689727902412415
-0.008981064893305302 0.4651937484741211
0.00026881127269007266 -0.49559110403060913
0.05128930136561394 -0.5031412243843079
0.048024602234363556 0.5207892656326294
0.04962936416268349 0.4249342083930969
-0.013376732356846333 0.5127198100090027
0.018590090796351433 0.48248499631881714
0.02286173775792122 0.5014349818229675
-0.03638400509953499 0.46469563245773315
0.010456291027367115 0.5024328827857971
0.0413450226187706 -0.49418848752975464
-0.04260425642132759 0.4677582383155823
0.053143080323934555 -0.4868714213371277
0.019610097631812096 0.46352189779281616
-0.010908327996730804 0.5359574556350708
-0.04738142713904381 -0.504585325717926
-0.0016016695881262422 0.4478245675563812
0.06279024481773376 0.5017159581184387
-0.06635880470275879 0.5081400871276855
0.05119612440466881 -0.4633541703224182
-0.01599915698170662 -0.47615161538124084
0.020287295803427696 -0.5009955763816833
0.012997595593333244 -0.4923018217086792
0.014771584421396255 0.5000584721565247
0.020454129204154015 -0.519582211971283
0.04906264320015907 -0.4646967351436615
-0.003264164784923196 -0.46252113580703735
0.014935861341655254 -0.48323971033096313
-0.03890785202383995 -0.5221449732780457
0.05437840148806572 -0.52168869972229
0.024162326008081436 0.5207313895225525
-0.007173465099185705 -0.5188829898834229
0.00150884164031595 0.5034646987915039
0.014296434819698334 0.5247659087181091
-0.026643136516213417 0.5292767882347107
-0.012385103851556778 -0.5095940232276917
0.028771838173270226 0.5088689923286438
-0.000765988661441952 0.5255574584007263
-0.006834142375737429 -0.5333607196807861
-0.08011215180158615 0.5060381293296814
0.008236103691160679 -0.5401259064674377
-0.0021112782415002584 -0.4973062574863434
0.013672439381480217 0.51833176612854
-0.02695884369313717 -0.5232444405555725
-0.020644208416342735 0.5074432492256165
0.008372053503990173 0.4875544607639313
0.01925968937575817 -0.5176176428794861
0.04701286554336548 0.4970851242542267
-0.054726917296648026 -0.5032353401184082
-0.011263939552009106 0.5160833597183228
-0.031127039343118668 -0.48145270347595215
0.012844622135162354 0.4885796904563904
-0.06236804649233818 0.5069612860679626
0.024534322321414948 -0.46066373586654663
0.018618358299136162 -0.5028653144836426
-0.009761154651641846 0.4446036219596863
0.024131661280989647 0.4940139949321747
0.057828113436698914 0.5285488367080688
-0.018125271424651146 -0.5007299780845642
-0.00030268006958067417 -0.4989135265350342
0.0022289645858108997 0.5004458427429199
0.0464867427945137 -0.4755823612213135
-0.0025381383020430803 0.4844449758529663
-0.02672569453716278 0.507594108581543
0.013573842123150826 0.46121442317962646
0.0018843230791389942 0.44516608119010925
0.020466769114136696 -0.5057846307754517
0.015021579340100288 -0.50935959815979
-0.023523611947894096 0.4914606511592865
-0.0300691369920969 0.5312042832374573
0.062269747257232666 -0.49455133080482483
-0.006445086095482111 0.5145990252494812
-0.008862977847456932 -0.5204773545265198
-0.04216897115111351 0.513088047504425
-0.025082143023610115 0.496897429227829
0.0016389117809012532 -0.48248398303985596
0.03352595120668411 -0.5195481181144714
0.03600578382611275 0.49020084738731384
-0.02585616707801819 0.5171439051628113
-0.009068697690963745 0.47265130281448364
0.003131778910756111 0.5058946013450623
0.028866160660982132 -0.5057299733161926
-0.018116647377610207 0.49771401286125183
0.01218720618635416 0.5018998384475708
-0.011699408292770386 0.5635471343994141
0.010193152353167534 0.5033639073371887
0.004956103395670652 0.5147305727005005
0.011079739779233932 0.5024506449699402
-0.004200153052806854 0.5458494424819946
0.023898515850305557 0.5031841993331909
0.007743131369352341 -0.4455951154232025
-0.010060634464025497 0.5237981081008911
0.02622378244996071 0.5344332456588745
-0.01351953949779272 -0.5096132755279541
-0.011060338467359543 0.4883735775947571
0.0027961446903645992 0.4978547692298889
-0.01737184450030327 0.5455102324485779
0.003788153873756528 0.5481449365615845
-0.009308470413088799 0.46553364396095276
-0.08670302480459213 -0.5166034698486328
0.006631540600210428 0.49431371688842773
0.017146531492471695 -0.5196578502655029
-0.03220045194029808 -0.4869286119937897
-0.035732660442590714 -0.5217897295951843
-0.012883318588137627 -0.5299479961395264
-0.0018859195988625288 -0.4909985065460205
-0.01426473818719387 0.5166072845458984
-0.00030372082255780697 -0.5329070687294006
-0.053639449179172516 0.5009458065032959
-0.01086957287043333 -0.47412195801734924
0.013613149523735046 0.5344491600990295
-0.017809618264436722 0.5099915862083435
-0.018527911975979805 -0.4928997755050659
0.018015580251812935 0.5253008604049683
0.06259535253047943 -0.487356036901474
0.02234482765197754 0.5373908281326294
0.019353635609149933 -0.5161555409431458
-0.02406446635723114 0.43891242146492004
0.00608365423977375 -0.5055714845657349
0.0127445412799716 -0.4963040351867676
0.01686534471809864 0.5307570099830627
0.030827971175312996 0.5222141742706299
0.004928166512399912 -0.4929160177707672
0.03926882892847061 0.5149462819099426
0.02178868278861046 -0.5549619793891907
-0.0464404933154583 -0.5036143064498901
0.04986480250954628 -0.4551721513271332
-0.01425878144800663 0.4914701581001282
0.022681856527924538 -0.46846845746040344
-0.019161751493811607 -0.551657497882843
-0.0225207582116127 -0.5368067026138306
0.013507445342838764 0.5047270059585571
-0.03323347866535187 0.4709535539150238
-0.011531081981956959 -0.5179136991500854
0.006328800693154335 -0.5285463333129883
0.005808576010167599 0.4680715799331665
-0.015162899158895016 0.4603111743927002
0.006527498364448547 0.4489295482635498
0.0038756101857870817 -0.5157204270362854
0.006846805103123188 -0.5121632814407349
0.016848646104335785 -0.522822380065918
0.020475106313824654 -0.4540458023548126
0.0018038623966276646 0.49928024411201477
-0.0023838537745177746 0.4951211214065552
-0.04458107799291611 -0.4402836561203003
-0.021230550482869148 0.5166002511978149
-0.0012561402982100844 0.5258697867393494
0.02982468158006668 0.5037352442741394
-0.008746511302888393 -0.45794251561164856
0.026257667690515518 -0.5029813647270203
-0.010204266756772995 -0.5355569124221802
-0.009012226015329361 0.5460788607597351
-0.0297551192343235 -0.49363377690315247
-0.029162544757127762 -0.5190422534942627
-0.004819016437977552 -0.4959688186645508
-0.008336639031767845 -0.4985487759113312
0.034761279821395874 -0.5119473338127136
-0.0441390722990036 0.5564974546432495
0.04566771909594536 -0.4779844880104065
0.018544413149356842 -0.5321008563041687
0.006092255935072899 -0.4628482758998871
0.016662200912833214 0.5659289360046387
-0.005202536936849356 0.46369844675064087
0.02080279216170311 0.4574061632156372
-0.013392869383096695 0.5241585969924927
-0.04043218493461609 -0.4975801706314087
-0.01954147405922413 0.5100576877593994
0.000500451831612736 -0.4830069839954376
-0.02642994001507759 -0.5434894561767578
-0.04401123523712158 -0.5465088486671448
0.013591556809842587 0.4501359760761261
0.0024662476498633623 0.4953100383281708
-0.05403600260615349 -0.4510348439216614
0.03628773242235184 0.48662522435188293
-0.06635984033346176 0.4540504515171051
0.027418721467256546 0.49181950092315674
0.036468006670475006 0.47860634326934814
0.015704665333032608 0.5338061451911926
-0.013907675631344318 0.4996929168701172
-0.07113379240036011 -0.5803076028823853
-0.0020745713263750076 0.5221207737922668
0.03803052380681038 0.5125755071640015
-0.02429889515042305 -0.5332530736923218
0.0014408243587240577 -0.5422881841659546
0.023377416655421257 0.511625349521637
-0.0066912672482430935 0.4789830446243286
0.027811773121356964 0.5355808138847351
0.022324034944176674 0.5013362169265747
-0.019754087552428246 0.534657895565033
-0.054725248366594315 -0.4989108741283417
0.04357791692018509 0.5165208578109741
0.021900685504078865 -0.5480221509933472
0.03927254304289818 0.43686074018478394
0.02589154802262783 -0.49627065658569336
0.006802831310778856 0.49120211601257324
0.022910090163350105 -0.5296748280525208
0.018786782398819923 0.5322980284690857
0.029073555022478104 0.4670151174068451
-0.031837817281484604 0.5153200626373291
0.0014796075411140919 -0.5022732019424438
0.016583185642957687 -0.46822214126586914
0.01992085389792919 -0.47023043036460876
0.08874836564064026 0.46614870429039
0.0031232319306582212 0.46849334239959717
0.033513229340314865 0.4956361949443817
-0.04503747075796127 -0.5626194477081299
-0.027214812114834785 -0.4658140242099762
0.010636815801262856 -0.5421509146690369
0.012814373709261417 0.44004765152931213
-0.0011092581553384662 -0.4798516035079956
-0.0005577479605562985 0.5247182846069336
0.04192393273115158 -0.5110667943954468
-0.029835114255547523 -0.5448799133300781
0.0312382522970438 -0.46354562044143677
0.0004994780174456537 0.48696330189704895
0.012079034931957722 0.5296014547348022
-0.005820313468575478 -0.507972240447998
0.03588974475860596 -0.47641247510910034
0.05204341188073158 -0.5370149612426758
0.009228367358446121 0.5288195013999939
0.0353064239025116 -0.4963923394680023
-0.007006575353443623 -0.453995019197464
0.011120091192424297 -0.4656214714050293
0.0030141433235257864 0.5260655283927917
0.0326375775039196 -0.4887896180152893
-0.031236477196216583 -0.5335331559181213
0.013735619373619556 -0.5216279029846191
0.07335090637207031 0.5362133979797363
0.01611252874135971 0.5347132682800293
-0.009494280442595482 0.5805565714836121
0.002118615200743079 -0.4367009401321411
0.007033749017864466 0.4750361740589142
0.02812340296804905 0.46889597177505493
-0.01255772914737463 0.47607728838920593
-0.04286610707640648 -0.4818516671657562
0.028406787663698196 0.5129634737968445
-0.009416711516678333 -0.49000152945518494
0.032711297273635864 0.5031549334526062
0.02864343859255314 -0.4892232418060303
0.034265290945768356 0.5191610455513
-0.02187337540090084 0.5398505926132202
0.03458179906010628 -0.45730578899383545
-0.028097160160541534 -0.5153165459632874
0.06442886590957642 0.4713663160800934
-0.08342481404542923 0.4922579824924469
0.054621290415525436 -0.5024555921554565
-0.044676635414361954 0.4950459599494934
-0.018806371837854385 0.5448726415634155
0.01058138720691204 -0.5498434901237488
-0.026757949963212013 0.45836010575294495
0.00617165258154273 -0.5033328533172607
-0.014652974903583527 0.45172595977783203
0.00714516919106245 0.508849024772644
0.007843300700187683 0.5139394402503967
0.025003759190440178 -0.4619227647781372
-0.01384788565337658 0.5272876024246216
0.006953866221010685 -0.5453356504440308
-0.01423893216997385 -0.4865592122077942
0.018499817699193954 0.5132624506950378
-0.05220064893364906 -0.46684274077415466
-0.016633938997983932 0.518825352191925
-0.002868311945348978 0.5175479054450989
0.009872778318822384 -0.49250274896621704
0.0009574409341439605 0.5167264938354492
0.03173408284783363 -0.491455614566803
-0.02469545044004917 0.5162972807884216
0.06228151544928551 -0.4820652902126312
0.0216227974742651 0.5264564752578735
0.03992532566189766 0.5202632546424866
-0.0077964020892977715 0.46148765087127686
0.01479583140462637 0.4952153265476227
-0.002602065447717905 0.48323115706443787
-0.06740181893110275 0.46829405426979065
-0.026254577562212944 0.5177318453788757
0.015756573528051376 0.5493592023849487
0.0061061689630150795 -0.4993428587913513
0.013788393698632717 0.48746198415756226
0.05784457176923752 -0.5082202553749084
-0.011894778348505497 -0.5219193696975708
0.03599158674478531 0.5520873069763184
-0.04471857473254204 0.4857446551322937
-0.011046433821320534 0.4720994532108307
0.03486715257167816 0.4604293704032898
0.006215116940438747 -0.49325910210609436
-0.016160907223820686 0.49486327171325684
-0.061015598475933075 0.5068389773368835
-0.012679371982812881 -0.49041205644607544
0.021787798032164574 -0.5107362270355225
-0.0385981984436512 0.520835280418396
-0.014215684495866299 0.4779427945613861
0.02320600114762783 0.4690430164337158
0.017405204474925995 -0.5244256854057312
0.02828892506659031 0.45745959877967834
0.027829376980662346 0.49820059537887573
0.0434165857732296 -0.5176827907562256
0.01774154230952263 0.4871833920478821
0.02402426302433014 0.511755645275116
-0.036160003393888474 -0.5004578232765198
0.0320235937833786 0.46537426114082336
0.036125801503658295 0.47124752402305603
-0.07262276858091354 0.532321572303772
0.012895220890641212 -0.49598875641822815
-0.012250109575688839 -0.5251642465591431
0.04076103866100311 -0.5020337104797363
-0.006592876277863979 0.5021974444389343
-0.02073775976896286 0.5232630372047424
0.012263688258826733 -0.4528656005859375
0.0293847918510437 -0.5400499105453491
0.008710889145731926 0.4440886378288269
-0.020403947681188583 0.5348209142684937
0.03473583608865738 0.49235066771507263
0.020196791738271713 0.5076371431350708
0.005895992275327444 -0.5004410743713379
0.04721328243613243 0.5225061774253845
0.02925853803753853 0.46859869360923767
-0.015860972926020622 0.5063978433609009
0.030782366171479225 0.5342109799385071
-0.031855128705501556 -0.4974411427974701
-0.0008320349152199924 -0.5737614035606384
0.006903202272951603 -0.4900606572628021
-0.022944778203964233 0.5247849822044373
0.007954147644340992 -0.4932021200656891
0.03555342182517052 0.5433933734893799
-0.000574418343603611 -0.4601489305496216
-0.030231839045882225 0.48455810546875
0.005728496238589287 -0.4723559617996216
0.004872233606874943 -0.5115237832069397
-0.08923295140266418 0.47125762701034546
-0.016200214624404907 0.5073614716529846
0.0216745026409626 -0.4938381016254425
-0.013255289755761623 -0.4851321876049042
-0.0018327871803194284 -0.48922282457351685
-0.04302937164902687 -0.5577021241188049
0.0443962961435318 -0.5049555897712708
0.028460821136832237 0.49572470784187317
-0.01900942623615265 0.52130126953125
0.022697441279888153 0.47042280435562134
0.01282514724880457 0.5106938481330872
0.021664632484316826 0.49484601616859436
-0.04234270751476288 -0.5336493253707886
-0.046727683395147324 0.49087435007095337
-0.006549723446369171 0.5181042551994324
-0.03897680342197418 0.5028097629547119
-0.03624970093369484 -0.4978528618812561
-0.04075733944773674 0.3986564576625824
0.009508296847343445 -0.4939398765563965
-0.0023716194555163383 0.5377688407897949
0.045962199568748474 -0.5419275760650635
-0.033869531005620956 0.49844133853912354
0.03223956376314163 -0.4407309591770172
0.05321994051337242 0.48525604605674744
0.014658506028354168 -0.4826282560825348
0.0003218445635866374 -0.5152601003646851
0.020585106685757637 -0.4493595361709595
0.07497188448905945 0.449194073677063
-0.014934409409761429 0.5032354593276978
0.001899822847917676 -0.48079562187194824
-0.007785014342516661 0.5117315649986267
0.02813762240111828 0.4931618869304657
-0.018961885944008827 0.4550757110118866
0.005279255099594593 -0.491129994392395
0.03731754794716835 0.4961133599281311
-0.038975559175014496 0.46700724959373474
0.055299822241067886 -0.43972769379615784
0.023992376402020454 -0.530096173286438
-0.05831282213330269 -0.4904853105545044
0.02657550573348999 0.5378883481025696
0.03577511012554169 -0.4609829783439636
-0.02937575802206993 -0.47142156958580017
-0.02028452418744564 -0.5236148834228516
-0.002950838068500161 -0.5572587251663208
0.014608400873839855 -0.5267610549926758
0.03750229254364967 -0.5131878852844238
0.03343428298830986 -0.5218921899795532
0.008430127054452896 -0.5768907070159912
0.0013702064752578735 -0.48074737191200256
0.008446820080280304 0.5302038192749023
0.04146743565797806 -0.5034990906715393
-0.0035031603183597326 0.5152547359466553
-0.021953951567411423 0.4897662401199341
0.0584164559841156 0.5044726729393005
0.0056422920897603035 -0.5037940740585327
0.03783620521426201 0.4845356047153473
0.022172003984451294 -0.5249835848808289
0.02368355169892311 0.48966991901397705
0.018818190321326256 0.4797385334968567
-0.023534491658210754 0.47015076875686646
0.03226006031036377 0.5051347613334656
0.03991563618183136 0.49320876598358154
0.03228481858968735 -0.4701994061470032
0.019879696890711784 -0.5092876553535461
0.005531492177397013 -0.45247694849967957
0.04879739135503769 -0.5048323273658752
0.04943352937698364 -0.49178123474121094
-0.011554992757737637 0.5285173654556274
0.003751179436221719 -0.5361143350601196
0.00828353501856327 -0.4916689991950989
0.03408094495534897 0.4989950954914093
0.024962009862065315 -0.4581220746040344
0.005465053487569094 -0.5003653168678284
0.039959970861673355 0.5043612122535706
-0.03130635991692543 -0.5382179617881775
0.013087131083011627 -0.48430418968200684
-0.042338017374277115 -0.49227970838546753
0.001354491338133812 -0.47423893213272095
0.03236657753586769 -0.5020628571510315
0.0410941019654274 0.5356543660163879
-0.015776120126247406 -0.4966025650501251
0.02591119334101677 -0.5704885125160217
0.007235891185700893 0.4690853953361511
-0.014018616639077663 -0.5025824308395386
-0.052177075296640396 0.49086353182792664
-0.003542812541127205 0.5197321772575378
-0.03877323865890503 -0.5071600675582886
-0.04758391156792641 0.5221449732780457
0.03841197118163109 0.523589551448822
0.0025315959937870502 -0.5333475470542908
-0.013368083164095879 0.5270360708236694
0.022268911823630333 0.5352123379707336
-0.03535643219947815 0.4770129323005676
0.025828350335359573 -0.4693392217159271
-0.02933068946003914 -0.4567764401435852
0.002432403387501836 0.49938276410102844
-0.006466876249760389 -0.4731178283691406
0.008712315931916237 -0.5208538770675659
0.05166862905025482 -0.5027261972427368
-0.02380114607512951 -0.515492856502533
-0.02855757810175419 0.5231436491012573
-0.006419148296117783 -0.5525175929069519
0.012149102054536343 0.5030651688575745
0.05767371505498886 0.5516749024391174
0.039574917405843735 0.4650839865207672
0.019011862576007843 -0.4452924430370331
0.009632473811507225 0.4849916398525238
0.0417579784989357 -0.44536319375038147
-0.003993434365838766 -0.5240561962127686
0.02715524099767208 0.5276185870170593
-0.012513716705143452 -0.507286548614502
0.00865628756582737 -0.5124305486679077
0.01532788947224617 -0.5604309439659119
-0.004394939169287682 0.4880951941013336
0.008129666559398174 -0.4710962176322937
-0.013024134561419487 0.4831249415874481
0.03816938400268555 0.5194308161735535
0.03335247561335564 -0.4984685480594635
-0.040583040565252304 0.4683886766433716
0.08847760409116745 0.4794715344905853
0.013901954516768456 -0.5844444632530212
0.007521770894527435 -0.5148988962173462
-0.02791815996170044 0.490146666765213
0.018421277403831482 0.5507615804672241
0.04098949581384659 -0.512403130531311
-0.04731869325041771 0.4660381078720093
-0.015079770237207413 -0.49666815996170044
0.022954899817705154 -0.5000771880149841
-0.007849185727536678 -0.5014232397079468
-0.06722194701433182 0.5238864421844482
-0.01859397441148758 -0.5274994373321533
-0.01053104642778635 0.5109835267066956
0.010347084142267704 -0.5248839855194092
0.0017361599020659924 -0.5205640196800232
0.0564708448946476 0.5027254223823547
0.004938571713864803 -0.504780650138855
-0.007449666038155556 -0.45002681016921997
0.01432404201477766 -0.5052328705787659
0.040071893483400345 -0.49376970529556274
0.02568623051047325 0.5128471851348877
-0.013277782127261162 -0.5087221264839172
0.011949274688959122 0.524806559085846
-0.02095610648393631 -0.5329247117042542
-0.025083960965275764 0.5333466529846191
-0.009003655053675175 0.4601115882396698
0.03925111144781113 -0.49830982089042664
0.00787420105189085 0.5118815302848816
-0.06412507593631744 -0.5102176070213318
0.06462139636278152 0.481910765171051
0.01809333823621273 0.5257145762443542
-0.05955807492136955 -0.4974336624145508
0.001657514600083232 -0.5138640403747559
0.009691964834928513 -0.5023823976516724
-0.030283866450190544 0.515311598777771
-0.011926141567528248 0.5011005401611328
-0.00869589950889349 0.49786925315856934
-0.018958577886223793 0.49121323227882385
-0.03789137303829193 0.5413214564323425
0.038112394511699677 -0.4705968201160431
-0.043484240770339966 -0.4986666440963745
0.029900291934609413 0.5601519346237183
0.04523058980703354 0.5444839000701904
0.023049023002386093 0.4893443286418915
0.021651431918144226 0.521212100982666
-0.005718265660107136 -0.47999897599220276
0.00011492134945001453 -0.5275816321372986
-0.03985819220542908 -0.5519726276397705
-0.008200487121939659 0.4912216067314148
0.018392978236079216 0.531112790107727
0.02970072627067566 0.524763822555542
-0.007394134532660246 0.5072853565216064
0.01407596655189991 0.5880619287490845
-0.032384227961301804 0.5007179379463196
0.04402365908026695 -0.4298521876335144
0.00242098281159997 -0.4905255138874054
0.012748110108077526 0.5133336782455444
0.007431943900883198 -0.47005006670951843
-0.01952379010617733 0.4172825813293457
-0.024721750989556313 0.4591546654701233
0.07087390124797821 0.462929368019104
0.03488630801439285 -0.47492438554763794
-0.019980095326900482 0.5166211128234863
-0.006580686662346125 -0.45944878458976746
-0.020296331495046616 -0.4906565845012665
0.0458582267165184 -0.4887111783027649
-0.00798917654901743 0.4891066253185272
0.01729358173906803 0.52818363904953
0.005556660704314709 0.5262389183044434
-0.014503810554742813 0.5107738971710205
0.06706954538822174 0.5091772079467773
-0.03920150175690651 -0.5170056819915771
-0.007664621341973543 -0.4885992109775543
0.006160960532724857 0.5487224459648132
-0.02435970865190029 0.5190450549125671
-0.0026572414208203554 0.5854384899139404
0.01907876692712307 0.5397669672966003
0.004994092974811792 -0.4824965000152588
-0.0181390643119812 0.48502805829048157
0.007820532657206059 -0.530908465385437
-0.004059087950736284 0.4599269926548004
-0.02596847154200077 0.5273447036743164
-0.050872694700956345 0.4999890923500061
0.025350360199809074 0.5230673551559448
-0.02434818260371685 -0.566069483757019
-0.034993670880794525 -0.5022879242897034
0.012695344164967537 -0.49608543515205383
0.019878383725881577 -0.487397164106369
-0.010878865607082844 0.45655757188796997
-0.02164250984787941 0.5007661581039429
0.019012192264199257 -0.46348240971565247
0.04290888085961342 0.4657369554042816
-0.033804718405008316 0.4902416169643402
-0.040608689188957214 0.4776603579521179
0.02685205265879631 -0.5251623392105103
-0.017735090106725693 0.5086813569068909
-0.023914674296975136 0.48912182450294495
0.020263541489839554 0.4961005747318268
0.016761302947998047 -0.44293057918548584
-0.003569538937881589 0.506690263748169
0.006192097440361977 -0.4583895206451416
-0.02740969881415367 -0.485241174697876
0.050888705998659134 0.464474081993103
-0.014695154502987862 0.49453067779541016
-0.022766748443245888 0.5133358836174011
-0.003069982398301363 0.47048062086105347
-0.03408239036798477 -0.5019932985305786
-0.010430581867694855 -0.48845207691192627
-0.02751338854432106 -0.5463688373565674
-0.020533287897706032 0.5485219955444336
0.0033202101476490498 0.48439744114875793
0.025029288604855537 0.4953470230102539
-0.05402648448944092 0.4601491391658783
0.05169794708490372 0.4866269528865814
0.0816093236207962 -0.5306504964828491
-0.0057584429159760475 -0.5101826786994934
0.04411385953426361 0.5167314410209656
0.053100842982530594 0.4702106714248657
0.027454793453216553 0.5362141728401184
-0.06996369361877441 -0.5404112339019775
-0.002191668376326561 0.5124171376228333
-0.02197674848139286 0.48906466364860535
-0.006078751757740974 -0.44987475872039795
0.003341083414852619 -0.5121541619300842
0.015802305191755295 -0.5261023640632629
-0.006671317853033543 0.4892314076423645
-0.03946185111999512 0.49531614780426025
0.009807185269892216 0.45495182275772095
0.06095609441399574 0.5172147154808044
0.02115575037896633 -0.4294363260269165
-0.020715171471238136 -0.5227917432785034
0.03350646048784256 0.511225163936615
0.00032213362283073366 0.4853072166442871
-0.06291007995605469 -0.4392147660255432
0.015259557403624058 -0.4996044337749481
-0.0025449818931519985 0.5089894533157349
0.040842510759830475 -0.45972737669944763
-0.017519885674118996 0.4448390007019043
0.00949886254966259 0.5198712348937988
-0.02718820422887802 -0.4854663014411926
0.004082557745277882 -0.5076454281806946
0.00613130209967494 0.4917474091053009
-0.029622239992022514 -0.5263057351112366
0.020893041044473648 0.5439010262489319
0.01393328607082367 -0.43215858936309814
-0.015814710408449173 0.5395610332489014
0.03667764738202095 0.4944857358932495
0.02587255649268627 -0.4810483455657959
0.009000863879919052 0.4923425614833832
-0.03553654998540878 -0.5305257439613342
0.0012415956007316709 -0.5145406126976013
-0.05943148210644722 -0.546832799911499
-0.014339799992740154 -0.552320659160614
-0.0369754284620285 -0.5067873597145081
0.009371909312903881 0.5044907331466675
-0.032978493720293045 -0.4473707973957062
0.00960477627813816 0.5349302291870117
0.027060434222221375 -0.5307196974754333
0.05943680554628372 -0.5126816034317017
-0.013761808164417744 -0.5043102502822876
-0.006978611461818218 0.4799022376537323
0.0019907408859580755 -0.5461240410804749
-0.05912800505757332 0.5025843977928162
0.025374069809913635 0.4626057744026184
0.005961304530501366 -0.4779467284679413
0.005391969345510006 0.5203825235366821
0.02740544266998768 -0.4853059649467468


==> figures/two_d_comp/score_hmc.txt <==
x y
0.00893479771912098 0.523851215839386
0.10071764141321182 -0.48750364780426025
0.06866295635700226 0.5167044997215271
-0.07490399479866028 -0.46562856435775757
-0.04378514736890793 0.5329609513282776
0.006667878478765488 0.5618583559989929
0.03764316439628601 0.4504640996456146
-0.06899801641702652 0.5086743235588074
0.031040675938129425 -0.42880746722221375
-0.0017462542746216059 0.4782665967941284
0.03574201464653015 0.5168439149856567
-0.1136433333158493 -0.4617042541503906
-0.011679312214255333 -0.5578585863113403
-0.010129857808351517 0.5175307989120483
-0.029168032109737396 -0.526556670665741
0.03141842409968376 0.5149495601654053
0.053589221090078354 -0.508228063583374
-0.027621492743492126 -0.46265482902526855
0.007876602001488209 -0.5331606268882751
-0.008332226425409317 -0.46301084756851196
0.005985393654555082 -0.4095986485481262
0.015566929243505001 -0.5220348834991455
0.008010124787688255 -0.4618394672870636
-0.006268911063671112 0.4796084463596344
-0.08277121186256409 -0.5326343774795532
-0.020384319126605988 0.48548948764801025
-0.007455775514245033 0.5248793363571167
0.06768063455820084 0.4576578736305237
0.06702543050050735 0.4369828701019287
-0.011615615338087082 0.5095119476318359
0.0024577437434345484 -0.47754955291748047
-0.03835967183113098 -0.454996258020401
-0.015144623816013336 -0.47910135984420776
0.020124360918998718 -0.5154376029968262
-0.0409359335899353 0.46686530113220215
0.006696890573948622 -0.5840195417404175
-0.027685752138495445 0.46485593914985657
-0.06276331841945648 0.4492846727371216
-0.035289324820041656 0.5021002888679504
0.016674818471074104 0.5398699045181274
0.04459594935178757 -0.48714640736579895
0.23628491163253784 0.3494529128074646
0.019472016021609306 -0.44169551134109497
-0.04530709981918335 -0.517207145690918
-0.0309414304792881 0.48582568764686584
0.0400991290807724 0.4597497880458832
0.05499289557337761 -0.5272347927093506
-0.016710633412003517 -0.48175570368766785
-0.023496322333812714 0.4902868866920471
0.034491878002882004 -0.41573357582092285
0.027080003172159195 0.5746822953224182
0.055802855640649796 0.41639280319213867
0.00041351767140440643 -0.46316343545913696
0.03325844928622246 -0.5062040686607361
0.05460910126566887 0.4686029851436615
0.006344896741211414 -0.5262733101844788
-0.04253777489066124 -0.4837616980075836
-0.0810319036245346 -0.4966956675052643
-0.11907554417848587 0.5259585380554199
0.031831175088882446 0.5366846323013306
0.04914127290248871 -0.533100962638855
0.04795360192656517 -0.5177622437477112
0.020575137808918953 0.4907269775867462
-0.0220823772251606 0.5704556107521057
0.017516721040010452 0.5451261401176453
-0.014842878095805645 0.4748346507549286
-0.0302070714533329 -0.4649377465248108
0.08776575326919556 0.5469937920570374
-0.0440220832824707 0.4526655972003937
0.03398902341723442 -0.5041303038597107
0.07345182448625565 -0.46667760610580444
-0.10851585865020752 0.44447061419487
0.0664951354265213 0.4700325131416321
-0.04430386424064636 0.493641197681427
0.04568259418010712 0.49891936779022217
0.02690429985523224 -0.5108528733253479
-0.08381343632936478 -0.4775656461715698
0.031346436589956284 -0.48794084787368774
0.008985626511275768 -0.5192900896072388
-0.00579987233504653 -0.4730667769908905
0.06668488681316376 -0.45003950595855713
-0.06883826851844788 -0.4411027729511261
0.0330258384346962 0.5204949975013733
-0.003541292855516076 -0.4913317859172821
0.007621971424669027 0.4719470143318176
0.010861215181648731 -0.46942487359046936
0.002693505957722664 0.5339617133140564
0.05782204121351242 -0.5137971043586731
-0.039955023676157 0.5040544867515564
-0.0036226294469088316 -0.504706621170044
-0.06313300877809525 0.4684443175792694
0.026069000363349915 -0.5039547681808472
-0.02021762914955616 -0.5329180955886841
-0.023042580112814903 0.5121057033538818
0.0032858073245733976 -0.45634323358535767
-0.0025155246257781982 0.4034644365310669
-0.0036931296344846487 -0.49263474345207214
-0.00021254374587442726 0.49040722846984863
0.018443824723362923 -0.4421963095664978
0.023667456582188606 -0.5315936803817749
-0.04058365151286125 -0.45385438203811646
0.0052237012423574924 -0.4851236045360565
-0.09431058913469315 0.4287383556365967
0.004379353951662779 -0.5022978186607361
-0.052824098616838455 0.4485573172569275
0.06911176443099976 -0.5171334743499756
-0.041089221835136414 0.47081565856933594
-0.0413707010447979 -0.5699127316474915
-0.03228471800684929 -0.4962172210216522
0.06336097419261932 -0.47102558612823486
0.004542066249996424 0.48704954981803894
0.09502101689577103 -0.4624432325363159
0.024414068087935448 0.4792492687702179
-0.028180653229355812 -0.4575510025024414
-0.029808219522237778 0.39499256014823914
-0.01606590300798416 0.483038067817688
-0.017418140545487404 -0.5404422283172607
-0.022052330896258354 0.4719831943511963
-0.06895085424184799 0.49446025490760803
-0.0042152986861765385 -0.5776814222335815
-0.02792091853916645 -0.5459275245666504
-0.21755149960517883 -0.3770497441291809
0.05672662332653999 -0.5624434351921082
-0.04947159066796303 -0.489838182926178
0.04674764722585678 0.5036991238594055
0.03215445578098297 -0.5160099864006042
-0.04393076151609421 -0.5418874621391296
-0.03721912205219269 0.5565239191055298
-0.007284911349415779 0.5664145946502686
0.02630014717578888 -0.5199010372161865
-0.008332224562764168 -0.5213369727134705
-0.039994191378355026 0.5536566376686096
-0.03530963882803917 -0.5599753856658936
0.03957025334239006 0.4926067590713501
0.040531620383262634 0.4583229124546051
-0.02091231197118759 0.4845324158668518
0.05043112859129906 -0.4502822160720825
-0.03770394250750542 0.5057056546211243
-0.025380009785294533 -0.42833346128463745
-0.020865926519036293 -0.45001646876335144
-0.015945155173540115 -0.45069411396980286
-0.013047562912106514 -0.5128039121627808
-0.00217242818325758 0.4570868909358978
0.006865113042294979 -0.4979294538497925
0.025221001356840134 -0.5599889159202576
-0.03811768814921379 -0.4658394753932953
0.028079114854335785 0.5140073895454407
-0.26028481125831604 0.3606957495212555
0.0007496295147575438 0.5438935160636902
-0.04790852963924408 0.5286449193954468
0.030373428016901016 -0.4115433096885681
-0.039775244891643524 -0.47942212224006653
0.0020587709732353687 -0.5164918303489685
-0.017479827627539635 -0.5485963225364685
0.03848141431808472 -0.5569847226142883
0.004308850970119238 0.523540735244751
-0.016975028440356255 0.510453462600708
0.0748043805360794 0.5405662655830383
-0.0056046051904559135 -0.49583014845848083
-0.0491330623626709 -0.5414153337478638
-0.03043915517628193 0.5488874316215515
-0.04840655252337456 0.5232718586921692
-0.06252370029687881 -0.5763890147209167
0.05636844411492348 0.45885103940963745
-0.0363912433385849 0.5096607208251953
-0.0021179253235459328 0.5131485462188721
-0.23588140308856964 0.40985026955604553
-0.044017892330884933 -0.5325269103050232
0.07733400166034698 -0.5313498377799988
0.02297595888376236 -0.5217642188072205
0.01784875988960266 0.5258885622024536
-0.01329019945114851 -0.5138647556304932
-0.027239032089710236 0.48994970321655273
-0.036231596022844315 -0.47996050119400024
-0.03926658257842064 -0.5377072691917419
0.04791439324617386 0.5334790945053101
-0.03945179283618927 -0.46179813146591187
-0.008231285028159618 -0.580019474029541
0.05209600552916527 0.4147875905036926
0.017103688791394234 0.4940739572048187
-0.04553038999438286 0.5674734115600586
0.016210436820983887 -0.5518478751182556
-0.010841798968613148 -0.44761624932289124
-0.045161761343479156 -0.5197045207023621
-0.08664219826459885 0.46994999051094055
0.02545345574617386 -0.491887629032135
-0.05381450429558754 0.45719873905181885
0.10329151898622513 0.47360774874687195
-0.05527544766664505 -0.5585684180259705
-0.014208423905074596 0.5305251479148865
-0.2305387407541275 0.36077427864074707
0.02512522228062153 -0.5544877052307129
-0.006166234612464905 0.5341446995735168
-0.08661047369241714 -0.5472921133041382
0.009329146705567837 0.5378239154815674
-0.058957088738679886 0.4948873817920685
-0.0556587390601635 -0.5074760913848877
-0.00863212626427412 -0.5850386023521423
0.06985115259885788 -0.5041948556900024
0.04853157699108124 -0.5153033137321472
-0.02339937910437584 0.47295698523521423
0.034239646047353745 -0.5400109887123108
0.021123278886079788 -0.46378853917121887
-0.025758998468518257 0.5248738527297974
0.004149565473198891 0.4901094138622284
-0.24098481237888336 -0.30656948685646057
-0.0209603700786829 -0.5201202630996704
0.04194038733839989 0.5397089123725891
0.00023159424017649144 -0.5037632584571838
0.02268798276782036 -0.5166206359863281
-0.03413432836532593 -0.578998863697052
-0.055339399725198746 -0.5314927101135254
0.036703214049339294 0.5728965997695923
-0.004563187714666128 -0.496120423078537
0.08083479851484299 0.49324965476989746
0.005309239961206913 0.5217961668968201
-0.05076763406395912 0.4701007902622223
0.03635042905807495 0.43725115060806274
0.02667696215212345 -0.5182719230651855
0.009320265613496304 0.45479628443717957
0.00868687592446804 0.5994998812675476
-0.030687527731060982 0.453375905752182
0.07886236160993576 -0.4697401225566864
0.04308996722102165 0.4597145617008209
0.04717205837368965 0.5180275440216064
-0.014450320973992348 -0.5222741961479187
-0.02998461201786995 0.5170177817344666
-0.022668486461043358 -0.46369242668151855
0.05272489786148071 -0.43015873432159424
0.025835992768406868 0.516065776348114
0.08849552273750305 0.5941353440284729
-0.0444965735077858 0.5000104904174805
0.011833536438643932 -0.5031152367591858
-0.04645424336194992 0.44432759284973145
-0.006114641670137644 -0.4582865238189697
0.04045597463846207 -0.5637646913528442
0.02009369619190693 0.5346783399581909
0.058016661554574966 0.5408626198768616
0.024113664403557777 -0.47728025913238525
-0.041173335164785385 -0.5039002895355225
-0.03337201848626137 0.47227323055267334
0.03829585015773773 -0.5621617436408997
0.0012090114178135991 0.4842001795768738
-0.04216645285487175 -0.5809658765792847
-0.011228571645915508 -0.49138781428337097
-0.02529837191104889 -0.473929762840271
0.03153892606496811 0.5454279780387878
0.01744496263563633 -0.4560546278953552
-0.01898658275604248 -0.5085316896438599
0.008677219972014427 -0.49722927808761597
-0.00011314350558677688 -0.47758838534355164
0.023086579516530037 -0.47989514470100403
-0.0670827105641365 0.5186822414398193
-0.04076138883829117 -0.5413805842399597
0.04142966866493225 0.531809389591217
-0.07016345858573914 -0.47054144740104675
0.08299525827169418 -0.4866689145565033
0.03922787681221962 -0.47325459122657776
0.01305642444640398 0.541303277015686
-0.09254948049783707 0.5001580715179443
-0.03017246350646019 0.4463884234428406
0.052185241132974625 -0.5160782933235168
-0.026714134961366653 -0.5338809490203857
0.026212159544229507 -0.5042811036109924
0.03873587027192116 -0.5739827156066895
0.017881009727716446 0.5175313353538513
0.028272246941924095 -0.48916175961494446
-0.006130713503807783 0.5548393726348877
0.037829067558050156 0.481492280960083
0.053415343165397644 0.4420906603336334
-0.0014604827156290412 -0.39428433775901794
-0.0695953443646431 0.4709998071193695
0.00044182315468788147 -0.48356422781944275
0.04493733122944832 0.4340899884700775
-0.023825431242585182 0.48282214999198914
-0.050322361290454865 -0.48722830414772034
-0.08184824883937836 0.46728816628456116
0.030701419338583946 0.5587253570556641
-0.010637406259775162 -0.5018083453178406
-0.022123754024505615 -0.45835578441619873
0.06592343747615814 0.46073949337005615
0.04700532928109169 -0.49215438961982727
-0.1993103325366974 0.3966229557991028
0.012997002340853214 0.506270170211792
0.026511384174227715 -0.49391454458236694
0.0021952339448034763 0.5042486786842346
0.011608895845711231 0.5161681771278381
0.002344550332054496 0.4948248267173767
0.0672815814614296 0.48589450120925903
0.016258010640740395 -0.45721742510795593
-0.026898948475718498 0.5007535815238953
-0.016159970313310623 -0.5112082362174988
0.030710268765687943 0.4940835237503052
0.030004356056451797 0.5662599205970764
0.0009671819861978292 -0.4459993243217468
-0.013213925994932652 -0.4495050609111786
-0.045006945729255676 -0.4829498827457428
-0.0367460772395134 -0.5004059076309204
0.07446199655532837 0.5574572086334229
0.039116814732551575 0.5170933604240417
-0.005560353863984346 -0.4703831374645233
-0.00568841677159071 0.4268419146537781
-0.04475829005241394 0.5552269220352173
0.054513346403837204 -0.5011601448059082
0.053837135434150696 0.49158331751823425
0.05623609945178032 -0.4697147309780121
0.08665617555379868 0.50907963514328
0.0653640478849411 0.4879680573940277
-0.06915099918842316 0.5337603092193604
-0.02360565774142742 0.49578577280044556
0.010990823619067669 0.5151460766792297
0.014206947758793831 0.5434333086013794
-0.004391699098050594 -0.5412907004356384
-0.24632667005062103 -0.4363876283168793
0.0052896784618496895 -0.46539923548698425
-0.005973923485726118 -0.5207077264785767
-0.1071743592619896 -0.5373199582099915
-0.2171585112810135 -0.29988038539886475
0.0077077788300812244 0.47075948119163513
-0.013610904105007648 -0.5917336344718933
-0.006469466723501682 0.5076940655708313
-0.039828214794397354 0.46175602078437805
-0.07574798166751862 -0.5003829002380371
-0.006303618662059307 -0.5588621497154236
-0.017016520723700523 -0.49453040957450867
0.009986761026084423 0.45335933566093445
0.03637831658124924 -0.5339788794517517
0.0007838877500034869 0.48084017634391785
0.2512994706630707 0.3441142439842224
0.004751371219754219 -0.5008836984634399
0.0404849648475647 -0.5303184390068054
0.04305896908044815 -0.4148322641849518
0.0497598834335804 0.5341516733169556
-0.015219883993268013 -0.4646860361099243
-0.04395906999707222 -0.4754791259765625
0.21920983493328094 -0.35528650879859924
-0.039927881211042404 0.45773571729660034
0.24844829738140106 0.2884393036365509
-0.026307253167033195 -0.48667630553245544
-0.007830275222659111 -0.49871158599853516
-0.031393807381391525 0.4484419524669647
0.04364344850182533 0.45900827646255493
-0.030997280031442642 0.5036249160766602
0.06086385250091553 0.5433979630470276
-0.06401575356721878 0.44420623779296875
0.07552620023488998 -0.5824396014213562
-0.0030839175451546907 0.4975009858608246
-0.035565976053476334 0.4555191099643707
0.0820276141166687 0.4701167345046997
0.027748113498091698 0.4701698422431946
-0.012886278331279755 0.5033673644065857
-0.05355501547455788 0.5280530452728271
-0.0397094190120697 0.5318154692649841
0.017921006307005882 -0.5369277596473694
-0.001752572599798441 0.48872116208076477
-0.01821322739124298 0.5274780988693237
0.01724706031382084 -0.5353702902793884
-0.04648991674184799 0.4910464882850647
-0.018942534923553467 0.4187033474445343
-0.0686078891158104 0.4724641740322113
0.01956154964864254 0.5110259652137756
0.022944342344999313 -0.464388906955719
0.028184017166495323 -0.4369826316833496
-0.003305814927443862 -0.482928067445755
0.047384344041347504 0.515372633934021
-0.08853226900100708 -0.5030273795127869
0.008318709209561348 -0.46511974930763245
-0.02128869853913784 -0.5343855023384094
-0.03605642914772034 0.4908898174762726
-0.030160795897245407 -0.5400571823120117
0.06821723282337189 -0.4648142457008362
0.005334906745702028 -0.5082035660743713
0.00589504512026906 0.5437602996826172
0.02530530095100403 -0.5676969289779663
0.06196681410074234 0.5306140780448914
-0.009518353268504143 0.49160414934158325
-0.027480879798531532 -0.5319898128509521
-0.012762266211211681 0.4460579752922058
0.033575184643268585 0.49827614426612854
0.05018768087029457 0.5209094882011414
-0.014189576730132103 -0.4429011940956116
-0.032134536653757095 0.4862782955169678
-0.08083344250917435 0.46662381291389465
0.0318375788629055 -0.4182448983192444
-0.012289972975850105 0.515956699848175
0.017247332260012627 -0.4904574155807495
0.019647836685180664 -0.5272602438926697
0.07103366404771805 -0.5597968697547913
-0.05080147460103035 0.4310073256492615
-8.463113772450015e-05 0.47405391931533813
0.019438449293375015 0.5175121426582336
0.009217849932610989 -0.5426586866378784
-0.0013749317731708288 0.42467382550239563
-0.0029097613878548145 -0.457650750875473
0.008423077873885632 -0.45942866802215576
-0.01921982690691948 -0.4885987639427185
0.02402307465672493 0.5036487579345703
-0.018424641340970993 0.4435642659664154
0.011723133735358715 0.531719982624054
-0.07923253625631332 -0.5184253454208374
-0.00675893435254693 -0.5704426169395447
0.05145295336842537 0.5002397298812866
0.07367150485515594 0.5282831192016602
-0.01644309237599373 0.5077462792396545
-0.027695011347532272 0.5379056334495544
0.021776758134365082 -0.47871899604797363
-0.06110166013240814 0.4817989766597748
0.020615313202142715 -0.4642580449581146
-0.01478007435798645 0.4956379234790802
-0.010355643928050995 0.5020086169242859
0.02931220643222332 -0.5484824180603027
-0.0259880181401968 -0.43561631441116333
-0.004797509405761957 -0.48770231008529663
-0.07789307087659836 0.49983087182044983
-0.043299686163663864 0.5555544495582581
0.06916562467813492 0.48582226037979126
-0.0219073798507452 0.5055574178695679
0.08153687417507172 0.5067341923713684
-0.05926280841231346 -0.49734267592430115
-0.005326797720044851 0.473810613155365
0.03161092847585678 -0.44699084758758545
-0.00678299181163311 -0.5106127262115479
0.006003957241773605 -0.47497084736824036
-0.024629751220345497 0.46383601427078247
-0.011365930549800396 0.5295644998550415
-0.0088180061429739 -0.5837414860725403
-0.04547266289591789 -0.42733147740364075
0.016514219343662262 0.5030598640441895
-0.053538937121629715 -0.4944850504398346
0.017924338579177856 -0.5349121689796448
0.013279605656862259 0.4932389259338379
-0.07848721742630005 0.4484366178512573
0.06499437242746353 -0.4793875813484192
-0.003309620311483741 0.44642049074172974
-0.011891565285623074 0.5935333967208862
0.028518829494714737 -0.5124736428260803
0.010797279886901379 -0.450328528881073
-0.0047470806166529655 -0.5306510925292969
0.0642065703868866 0.5289216637611389
0.08865473419427872 -0.5213924646377563
-0.1091168075799942 -0.5366430878639221
-0.021289879456162453 0.5449177622795105
0.014977164566516876 -0.544273316860199
0.013266126625239849 -0.5176217555999756
0.046221986413002014 0.5056816935539246
-0.021847330033779144 -0.4742777645587921
0.03855238854885101 -0.5319682955741882
-0.016882888972759247 -0.41526129841804504
0.023442216217517853 0.5299723744392395
-0.01427825540304184 -0.43825867772102356
-0.03219820559024811 0.4761645495891571
-0.057146333158016205 0.530266523361206
-0.02141524851322174 0.5667895674705505
0.03793419525027275 -0.5073770880699158
-0.008057991042733192 0.4774073660373688
0.05019505321979523 -0.4623424708843231
-0.008097578771412373 0.43100935220718384
0.02272736467421055 0.5779669284820557
0.06907883286476135 0.554184079170227
-0.0029276334680616856 -0.5779153108596802
-0.03362263739109039 -0.4999605417251587
-0.031218530610203743 0.5117634534835815
-0.09607921540737152 0.4909000098705292
-0.23945198953151703 -0.31033390760421753
0.04112999513745308 -0.48130396008491516
0.006558460183441639 -0.4967387020587921
-0.018872404471039772 -0.5322481989860535
0.02710901014506817 -0.5056338906288147
0.0015987526858225465 -0.4789299964904785
0.00760173425078392 -0.5367556214332581
-0.05196318402886391 0.48046839237213135
0.05237292870879173 0.495525985956192
-0.030501192435622215 -0.546014666557312
0.056026507169008255 0.5008881688117981
0.05310022830963135 -0.5137231945991516
0.01781868003308773 -0.47139135003089905
-0.0221811905503273 0.5845779776573181
-0.03985888138413429 -0.5219141244888306
-0.04103703424334526 -0.5062095522880554
-0.03305208310484886 0.5726282000541687
-0.02215082012116909 0.5236328840255737
-0.019200563430786133 -0.45695701241493225
-0.03440772369503975 0.5369381308555603
-0.037802692502737045 -0.44819939136505127
-0.018473437055945396 0.51347815990448
-0.26614972949028015 0.3461659550666809
0.05592833086848259 -0.5406625866889954
0.024261556565761566 0.559234619140625
0.06990402191877365 -0.5030670166015625
0.009043710306286812 -0.5256495475769043
0.020319297909736633 0.4765617251396179
0.021151293069124222 0.5477230548858643
-0.05674149468541145 0.47746798396110535
0.016774814575910568 0.5091103911399841
0.002373350551351905 0.5186346173286438
0.03333134576678276 -0.5126945972442627
-0.04931604117155075 -0.45896998047828674
-0.021060539409518242 -0.5138153433799744
-0.05132714658975601 -0.577041745185852
-0.0033593331463634968 -0.5317121148109436
-0.037509601563215256 0.49975547194480896
-0.019901754334568977 -0.49902644753456116
0.08421532064676285 0.47733867168426514
-0.034474972635507584 0.5521690845489502
-0.00342129310593009 0.49801167845726013
-0.03447498753666878 -0.5005017518997192
0.03886467590928078 0.4703828692436218
0.022501058876514435 0.47019723057746887
0.02021392434835434 -0.5242561101913452
-0.08328115195035934 0.5922892093658447
-0.029742533341050148 -0.47638803720474243
-0.02721891738474369 -0.54169762134552
0.013960245996713638 -0.5239710211753845
-0.04222024232149124 0.5415442585945129
-0.00944462325423956 0.5266963839530945
-0.06525678932666779 0.4620632529258728
-0.012626057490706444 -0.48149374127388
-0.03509458899497986 0.4974201023578644
-0.26465293765068054 0.3554052412509918
0.2572227418422699 -0.3587701618671417
-0.007938234135508537 0.4832252860069275
-0.25126326084136963 0.3003026247024536
-0.10473904013633728 0.48134103417396545
0.0024781532119959593 -0.4840696454048157
0.042376335710287094 -0.47176653146743774
0.1681838035583496 -0.358479768037796
-0.033903758972883224 -0.46813803911209106
-0.2524116337299347 0.37666213512420654
-0.02547716349363327 -0.4477393627166748
0.007324533071368933 0.5553985834121704
0.06254010647535324 0.48269370198249817
0.042174722999334335 0.4320693910121918
0.0023789145052433014 0.5434857606887817
-0.02488159015774727 -0.5191870927810669
-0.02228432521224022 0.5382939577102661
-0.07429217547178268 0.43104103207588196
0.00799437053501606 0.5908651947975159
0.0646851658821106 0.48292043805122375
-0.007795300334692001 0.46113112568855286
-0.07033830881118774 -0.4467899203300476
-0.01289378572255373 0.4902379512786865
-0.029438279569149017 0.5813086628913879
-0.022483307868242264 -0.5287175178527832
-0.0037913653068244457 0.44908925890922546
0.04771753400564194 0.5353146195411682
0.03095000609755516 0.5551548600196838
-0.024216169491410255 -0.45926567912101746
0.0652073323726654 0.4454587697982788
0.04880683869123459 0.49760183691978455
0.03978272154927254 0.45376792550086975
-0.07070712745189667 0.45879679918289185
-0.05778008699417114 0.5253084301948547
0.03776928782463074 -0.443490594625473
-0.011789160780608654 -0.4955849051475525
0.06960827112197876 -0.5598039031028748
0.03864498436450958 -0.5199143886566162
-0.00045564884203486145 0.47782444953918457
0.04339710995554924 -0.4880373477935791
0.025576811283826828 0.4718790650367737
0.043850719928741455 0.5422797799110413
0.008341019041836262 -0.5028676986694336
0.02555033750832081 -0.5668678879737854
-0.18539747595787048 0.4747585654258728
-0.02260483242571354 0.5316848158836365
-0.0168460626155138 -0.5910255312919617
-0.085861936211586 -0.5221671462059021
0.09398680925369263 0.5098118782043457
-0.047579243779182434 0.5096571445465088
-0.035191453993320465 0.5433311462402344
-0.02614598535001278 0.5201159715652466
0.029755206778645515 0.5665900111198425
0.05306018888950348 0.5054040551185608
0.028253188356757164 0.47504281997680664
0.01443413458764553 -0.4959300756454468
0.03821929171681404 -0.4802631735801697
-0.008569790050387383 0.47658148407936096
0.04644042253494263 0.44528335332870483
-0.011707642115652561 0.4672417640686035
-0.0037911199033260345 -0.43039995431900024
-0.03593645617365837 0.4798254072666168
0.04916255176067352 -0.4525533616542816
0.036637548357248306 -0.4271695911884308
-0.0417756624519825 0.5453816056251526
0.06411440670490265 -0.5095943212509155
-0.0743461325764656 -0.5087696313858032
-0.008083307184278965 -0.5324452519416809
0.05131237953901291 0.4804244339466095
-0.03581675887107849 0.4772513210773468
0.012571263127028942 0.4708721935749054
-0.013276773504912853 0.4396878182888031
0.0869634598493576 -0.526719331741333
-0.014342498034238815 0.5713948607444763
0.10684780031442642 0.5219489336013794
-0.04766299948096275 -0.5291262269020081
0.08441411703824997 0.4186052680015564
0.0010128141148015857 -0.5270023941993713
0.04888956621289253 -0.45496585965156555
0.003476315876469016 -0.45926058292388916
-0.006282861810177565 -0.5565991401672363
0.010963493958115578 -0.5213340520858765
-0.036223478615283966 0.48994407057762146
0.012283050455152988 0.503409206867218
-0.031456924974918365 -0.5956214666366577
0.011550970375537872 -0.5150111317634583
-0.00937522854655981 -0.5201148390769958
-0.007081782445311546 0.463694304227829
-0.03065147064626217 -0.5087305307388306
-0.03494736924767494 0.502924382686615
-0.03817799687385559 -0.5389493703842163
0.029831774532794952 0.5218984484672546
-0.020098136737942696 0.5269851088523865
0.021332304924726486 0.533320963382721
-0.010765780694782734 -0.5160059928894043
-0.031630631536245346 -0.48396846652030945
-0.0285150445997715 -0.49843156337738037
-0.07718713581562042 0.5240711569786072
-0.02391815185546875 -0.5025010108947754
-0.025334801524877548 -0.4767547845840454
-0.008256858214735985 0.4839468002319336
0.08460409939289093 -0.5003090500831604
0.22911949455738068 -0.3185521066188812
-0.008944974280893803 0.47829052805900574
-0.0395471528172493 -0.5120897889137268
-0.07729688286781311 -0.5281878709793091
-0.22283490002155304 -0.34866273403167725
0.014053381979465485 -0.5423849821090698
0.03912889212369919 0.5251109600067139
-0.2353041023015976 0.3609694838523865
-0.029069989919662476 -0.554827868938446
-0.0034496081061661243 0.4195237457752228
0.039150673896074295 -0.48497605323791504
0.03614001348614693 0.5279368758201599
-0.03177129849791527 -0.4916408658027649
-0.07931236177682877 -0.5157641768455505
-0.06015222519636154 0.528811514377594
-0.002841839799657464 0.5433588027954102
-0.04208223894238472 -0.534584641456604
-0.0531492680311203 -0.4679991900920868
-0.006981337908655405 -0.4900968074798584
-0.004695126321166754 0.5342854857444763
0.014463433064520359 -0.5164163708686829
0.041121482849121094 0.45935747027397156
-0.010290893726050854 0.49367159605026245
0.01685454696416855 0.4853132963180542
-0.03181840851902962 -0.5705673098564148
0.04451769217848778 -0.5045322775840759
-0.009142255410552025 0.5899417996406555
0.04418828710913658 -0.44972097873687744
0.001657839398831129 -0.47277000546455383
0.011393222957849503 0.5167851448059082
-0.030759530141949654 -0.5243406295776367
0.28363052010536194 -0.3868054747581482
-0.03133542090654373 -0.4888565242290497
-0.041185855865478516 0.5233177542686462
0.04200850799679756 -0.4754845201969147
0.029622556641697884 -0.48045098781585693
-0.05400458350777626 -0.5616011619567871
0.00044791732216253877 -0.5552745461463928
0.2541559338569641 -0.33300623297691345
-0.02376040630042553 -0.5426621437072754
0.21551355719566345 -0.37696635723114014
-0.033652737736701965 -0.6118722558021545
0.07534582912921906 0.5017433166503906
7.011743582552299e-05 0.5272772312164307
-0.006557887885719538 0.48289135098457336
0.0185902900993824 0.5112901329994202
-0.037337977439165115 -0.47692301869392395
0.01795477792620659 0.4469623863697052
0.0034634829498827457 -0.5483067035675049
0.027975479140877724 0.5360397696495056
-0.04033635929226875 0.4695853590965271
0.02818784862756729 -0.4963240325450897
-0.059699878096580505 0.4425491988658905
0.010830544866621494 0.5251593589782715
-0.07080082595348358 0.5163875818252563
0.03864549845457077 0.4648503363132477
-0.030637675896286964 -0.388606995344162
-0.17710340023040771 0.40043023228645325
-0.08787015080451965 -0.5923796892166138
-0.08417241275310516 -0.5247353911399841
0.0670369490981102 0.5021895170211792
-0.05555146187543869 -0.48675230145454407
0.02575712837278843 -0.4652838110923767
-0.03053962253034115 -0.5154048204421997
-0.004801356699317694 0.5042293071746826
-0.028348691761493683 -0.5011985301971436
0.0843714103102684 0.4893662929534912
0.02695431374013424 0.5189306139945984
0.04214535653591156 0.47459346055984497
0.008564293384552002 -0.3620813488960266
-0.01220280397683382 0.5291195511817932
0.06529135257005692 -0.47957125306129456
-0.01181416679173708 -0.4808873236179352
-0.04301591217517853 0.4754878878593445
-0.026934638619422913 -0.41862520575523376
0.015008746646344662 -0.4637109041213989
-0.006941091734915972 0.4169336259365082
0.03930728882551193 0.5019556283950806
0.036143526434898376 -0.5364179015159607
-0.020320631563663483 -0.5719766020774841
0.015192096121609211 -0.5354389548301697
0.012151730246841908 0.439252108335495
-0.01715867407619953 -0.5322185754776001
-0.05050423741340637 -0.4746592938899994
0.05621502548456192 0.533698558807373
-0.02849254570901394 -0.43399181962013245
-0.0483381561934948 -0.480363130569458
-0.034709420055150986 0.5710579752922058
-0.06403354555368423 0.520240068435669
0.0191695224493742 0.5368635654449463
-0.22556842863559723 -0.40612757205963135
0.12453483790159225 0.3861497938632965
0.04431406781077385 -0.5275903940200806
0.011670547537505627 -0.4950856566429138
-0.02769857458770275 0.44466763734817505
0.0846923366189003 0.5112910270690918
-0.046695277094841 -0.47242629528045654
-0.028425028547644615 0.4804542660713196
-0.039351124316453934 0.552034318447113
-0.010342588648200035 -0.5518134236335754
0.052716828882694244 -0.4563583731651306
0.03151567280292511 -0.4644727408885956
0.030475705862045288 -0.4787563383579254
-0.057782385498285294 -0.5344839096069336
0.08719202131032944 0.5654873847961426
-0.05887485295534134 -0.5571441054344177
0.037623438984155655 -0.47083577513694763
-0.006669001653790474 -0.5637661814689636
0.047283969819545746 -0.5225966572761536
-0.017626168206334114 -0.5165987610816956
0.042192243039608 0.42040055990219116
-0.022534213960170746 0.48880070447921753
-0.1853739619255066 0.3523850739002228
0.02675614133477211 -0.5171948075294495
-0.03151755407452583 0.5599304437637329
-0.013415602967143059 0.4551973044872284
-0.06187061220407486 -0.4967901110649109
-0.005143790040165186 0.5455019474029541
0.022457901388406754 0.4814150333404541
-0.06925549358129501 -0.4767187833786011
-0.029553623870015144 0.5133775472640991
-0.05856255441904068 0.44313448667526245
0.07771556079387665 -0.5523346066474915
0.009680229239165783 0.4852410554885864
-0.07507437467575073 -0.5615468621253967
-0.023660534992814064 0.47940436005592346
-0.017075931653380394 -0.49374711513519287
-0.01838305965065956 0.4392552971839905
0.04631203040480614 -0.4793444275856018
0.04094008356332779 0.4031466245651245
-0.023699801415205002 0.49159255623817444
-0.017168480902910233 -0.5530312061309814
0.01382751576602459 0.5447408556938171
0.012826954014599323 -0.5129316449165344
-0.003558186814188957 -0.48638325929641724
0.012060986831784248 0.5065778493881226
-0.041338060051202774 -0.5507895946502686
0.1760653406381607 -0.4840930700302124
-0.024694563820958138 0.45159846544265747
0.023753371089696884 -0.5688621997833252
-0.0519985593855381 -0.4518255293369293
0.006467493716627359 -0.500918447971344
-0.08196952939033508 0.5018541216850281
0.00040303420973941684 0.484738290309906
-0.004416766110807657 0.47015589475631714
0.008965727873146534 0.4659165143966675
0.06148272007703781 -0.5462952852249146
-0.024567782878875732 -0.5563850402832031
-0.02946208231151104 0.5438793301582336
0.030687034130096436 0.4349953532218933
0.012071538716554642 0.5040187835693359
-0.01591036468744278 -0.5227760076522827
0.04150009527802467 0.5525309443473816
0.06586077809333801 0.4652855098247528
-0.004741135518997908 -0.5090160965919495
-0.059843868017196655 0.5639582276344299
-0.06722137331962585 0.44927093386650085
0.005467968061566353 -0.47129958868026733
0.009946387261152267 -0.49223870038986206
-0.06336972117424011 0.5493461489677429
0.007401682902127504 -0.506666362285614
-0.2334805279970169 -0.3872677981853485
-0.04170573875308037 -0.4636309742927551
-0.07181625068187714 0.5328744053840637
0.034163787961006165 -0.45434173941612244
-0.05372067913413048 0.5029841661453247
0.049472514539957047 0.5027110576629639
0.05495157092809677 0.5413914322853088
-0.041781287640333176 0.5276806950569153
-0.12098892778158188 0.41512835025787354
-0.09837401658296585 0.46314936876296997
-0.02707633376121521 -0.4556273818016052
0.04166458174586296 0.5075302124023438
-0.032609473913908005 -0.5153819918632507
-0.018765363842248917 -0.49271297454833984
-0.004083280451595783 0.5087853670120239
-0.06443958729505539 0.5243360996246338
0.041165705770254135 -0.5669016242027283
0.09393877536058426 0.4319181740283966
0.016928160563111305 0.47040823101997375
-0.03381190076470375 -0.48963260650634766
-0.01705455593764782 -0.5755627751350403
0.03693072497844696 -0.4854399859905243
0.01316930539906025 -0.525397539138794
0.011268340982496738 -0.48950642347335815
0.008384832181036472 0.5135341286659241
0.02799106203019619 0.45450928807258606
0.04979070648550987 -0.4755541980266571
0.0717785507440567 0.4817061126232147
-0.015875477343797684 -0.5762346982955933
-0.08882863074541092 -0.49893099069595337
-0.010328528471291065 -0.492371141910553
0.009692787192761898 0.5634487867355347
-0.013171625323593616 0.48058974742889404
-0.052400145679712296 -0.4799494743347168
0.0026342018973082304 -0.5189715623855591
0.10717317461967468 -0.5341354608535767
0.25593435764312744 -0.3365962505340576
-0.06752743571996689 -0.4555884003639221
-0.026188397780060768 -0.4853312373161316
-0.027981271967291832 -0.5086693167686462
0.04374760761857033 -0.49429863691329956
0.2464977353811264 -0.3520793318748474
0.0033149372320622206 0.4695727527141571
0.06284597516059875 -0.4525989890098572
-0.036863189190626144 0.5279721021652222
0.024277500808238983 -0.4240247309207916
0.05695104971528053 0.5284908413887024
0.0009410741622559726 0.5088312029838562
-0.024509986862540245 0.4463849663734436
-0.006697698030620813 0.537097692489624
0.020014306530356407 -0.49698787927627563
-0.004805182572454214 -0.5358286499977112
0.042523737996816635 -0.4537602663040161
-0.061620187014341354 -0.5308011174201965
0.03829459473490715 0.47878390550613403
0.004511435516178608 0.448868066072464
-0.002598016755655408 0.47166889905929565
0.027094542980194092 0.5066015124320984
-0.20429708063602448 0.3551464080810547
0.004492324776947498 -0.49219217896461487
0.023978235200047493 0.49228307604789734
-0.004983442835509777 -0.4835750162601471
0.04370902106165886 -0.49939271807670593
0.028245076537132263 0.5086700916290283
-0.014925279654562473 0.5291135311126709
-0.026285532861948013 0.5358350872993469
0.024572828784585 0.5173015594482422
-0.03038630820810795 0.4941234886646271
-0.02197420783340931 -0.5450954437255859
0.01243229117244482 0.4700999855995178
-0.01698671467602253 -0.4938705563545227
0.04345184564590454 0.4404747486114502
0.011334692128002644 0.5372399091720581
-0.01613442599773407 0.5427637100219727
-0.2519969344139099 0.3043004870414734
0.009221642278134823 -0.4970231354236603
0.0188561100512743 -0.5551583766937256
0.08815240114927292 -0.502514123916626
-0.056314192712306976 -0.5236082673072815
0.005932938773185015 0.5689007639884949
0.01170185673981905 -0.45216962695121765
0.01107695885002613 0.5735493898391724
-0.06485147029161453 -0.4951425790786743
0.023544196039438248 -0.5162965655326843
-0.0063645076006650925 0.4527217447757721
-0.023987239226698875 0.521384596824646
0.042491570115089417 0.5143175721168518
0.018887784332036972 0.570407509803772
-0.0640810951590538 -0.5147397518157959
0.022538654506206512 0.4574243426322937
-0.004739641211926937 0.47195836901664734
-0.03302343934774399 -0.46032339334487915
-0.011582402512431145 -0.4953800141811371
0.02569207362830639 0.4471423625946045
0.02810276485979557 0.5476464033126831
-0.03184551000595093 -0.4673498570919037
-0.005077240988612175 -0.38782206177711487
-0.004627275746315718 -0.5568147897720337
0.021451720967888832 -0.5176500678062439
0.0002831655729096383 0.5405316948890686
0.002781800227239728 -0.47216805815696716
0.015172787941992283 -0.45924443006515503
0.031106017529964447 0.42334863543510437
0.008746635168790817 -0.5056878328323364
-0.03816681727766991 0.41768568754196167
0.012108913622796535 -0.45959702134132385
-0.0037360095884650946 -0.45819947123527527
0.0030770304147154093 -0.6025602221488953
-0.008271986618638039 -0.5260644555091858
0.0053167035803198814 -0.5671848058700562
0.06191219389438629 -0.4941294491291046
0.23211795091629028 0.3448053002357483
-0.021535823121666908 -0.5083867311477661
-0.0545775443315506 -0.5371751189231873
-0.026725223287940025 -0.4482225477695465
0.013098814524710178 0.45899152755737305
-0.03353840857744217 -0.5499473214149475
-0.035622239112854004 -0.47478872537612915
-0.028605369850993156 0.4608455002307892
-0.057275064289569855 0.5178038477897644
-0.037722669541835785 -0.5254533290863037
0.03341545909643173 0.4842298924922943
0.028774060308933258 0.5195828676223755
0.06113557890057564 0.527958869934082
-0.04699504002928734 0.45323729515075684
-0.007558099925518036 0.47125107049942017
-0.0186065211892128 -0.5086251497268677
0.005024744663387537 -0.5319327116012573
-0.01185236219316721 0.5484204888343811
-0.037106115370988846 0.45263147354125977
-0.00841458048671484 -0.5278195142745972
-0.016710955649614334 0.515166163444519
-0.006664547603577375 -0.5250775218009949
-0.022918274626135826 -0.5048679113388062
0.01262662559747696 -0.4206453859806061
0.06471975147724152 0.5111011862754822
0.009925182908773422 0.4691356420516968
0.004972484428435564 -0.5241410136222839
-0.035020019859075546 -0.5348177552223206
-0.24010643362998962 -0.40808919072151184
0.054249778389930725 -0.4415510892868042
-0.022803498432040215 0.545807957649231
-0.03884156420826912 -0.44516122341156006
-0.02641017735004425 0.46209779381752014
-0.00045427196891978383 0.4887571632862091
-0.04885319620370865 0.559333324432373
-0.22749833762645721 0.3588216006755829
-0.021468063816428185 0.48995649814605713
-0.026989560574293137 -0.4525989890098572
-0.09345738589763641 0.4469754993915558
0.008221237920224667 0.4683438539505005
-0.030925199389457703 0.46909457445144653
0.0030601616017520428 0.43474841117858887
0.006104529835283756 0.5069298148155212
-0.006765678524971008 -0.5046780705451965
0.07854542881250381 0.5251349806785583
0.07627946883440018 0.5160467028617859
0.012663749977946281 -0.516506552696228
0.02476780116558075 0.4830304682254791
0.028622297570109367 -0.4733729660511017
0.036756645888090134 -0.5657591223716736
-0.042580150067806244 0.551395833492279
0.016049794852733612 -0.4615146815776825
-0.03695995733141899 0.4719682037830353
-0.0692358911037445 -0.49413591623306274
0.03355545923113823 0.44866418838500977
-0.0023068662267178297 -0.5575284361839294
0.04135573282837868 -0.48724454641342163
-0.04370268061757088 0.49010369181632996
0.03189859911799431 0.5032269954681396
-0.06255082041025162 -0.4400758147239685
0.0021117886062711477 -0.50284343957901
0.0566939078271389 0.5244629979133606
0.07349888235330582 0.5455593466758728
0.012113885022699833 0.5211780667304993
-0.005018133670091629 0.4541004002094269
-0.017015259712934494 -0.5436733961105347
-0.018149934709072113 -0.50372314453125
0.02478209137916565 -0.5495194792747498
0.03620243817567825 -0.39899563789367676
0.038460709154605865 -0.5053132772445679
0.25023573637008667 -0.33557450771331787
0.2578364312648773 0.3957690894603729
-0.042641106992959976 -0.5326432585716248
0.027341574430465698 -0.5937389135360718
-0.01973194256424904 0.4864059090614319
0.023980632424354553 -0.4632551074028015
-0.05827393755316734 -0.4986046552658081
0.03236382082104683 0.470565527677536
0.03582160919904709 -0.4722198247909546
-0.005327344406396151 0.4824754297733307
-0.008166389539837837 -0.5392941236495972
0.006449379958212376 0.4703075885772705
0.020817508921027184 0.49327269196510315
0.06268539279699326 -0.44485411047935486
0.01290331780910492 -0.4821334779262543
0.017277022823691368 -0.4498845338821411
-0.014051876030862331 0.4860953688621521
-0.024845942854881287 0.4470529556274414
0.01886814646422863 -0.5422344207763672
0.08966997265815735 0.45580944418907166
-0.014024478383362293 0.5157616138458252
-0.24770954251289368 0.314719021320343
0.008149523288011551 0.541928768157959
0.0017754160799086094 0.41665297746658325
-0.009215842001140118 -0.5175126194953918
0.01636829599738121 0.4533141255378723
-0.037845026701688766 -0.5302835702896118
-0.03481938689947128 0.48941853642463684
-0.03274288773536682 0.4231659173965454
0.0038456532638520002 -0.5351707935333252
-0.0011268886737525463 0.5457261800765991
0.03868219256401062 -0.5028722882270813
-0.041700586676597595 0.4976402819156647
0.02033231034874916 0.5309239029884338
-0.013063996098935604 0.4346795380115509
-0.01801939122378826 -0.5108927488327026
0.009189410135149956 -0.5022714734077454
0.0019448096863925457 0.48353487253189087


==> figures/two_d_comp/score_reverse.txt <==
x y
-0.2398960292339325 -0.30588972568511963
0.008955503813922405 0.49879178404808044
-0.2909855246543884 0.06167687475681305
-0.24023133516311646 -0.35141342878341675
-0.23983509838581085 -0.3202342092990875
0.0009556612349115312 0.46201953291893005
-0.23453067243099213 -0.39535945653915405
-0.2856175899505615 -0.05175997316837311
-0.23882168531417847 0.3450871706008911
-0.014627598226070404 0.5150395631790161
0.01921509951353073 -0.4491938352584839
0.01858672872185707 0.5108924508094788
-0.2396588772535324 0.34199267625808716
-0.29229462146759033 0.00103405537083745
-0.23983268439769745 0.33906689286231995
-0.023752136155962944 -0.4747426211833954
0.006872628815472126 0.5088651180267334
0.0074623660184443 0.4943654537200928
0.0016814105911180377 -0.5033904910087585
-0.005168395582586527 0.5018244981765747
-0.03513604775071144 0.49300023913383484
-0.2316342443227768 -0.37864455580711365
0.01762857660651207 -0.5142662525177002
0.0049905925989151 0.5376498699188232
-0.0033674389123916626 0.4741004705429077
0.23784175515174866 -0.35539761185646057
0.027663614600896835 -0.5311502814292908
0.03182205557823181 0.49804994463920593
-0.23944219946861267 -0.32667455077171326
-0.24015690386295319 -0.3502984642982483
-0.01590896025300026 -0.4939119219779968
0.23747368156909943 -0.34067147970199585
0.23917175829410553 -0.3057214915752411
-0.2404758185148239 -0.34062761068344116
0.2342090606689453 0.3758578300476074
0.0018086086492985487 -0.4867975115776062
-0.014015354216098785 -0.49764224886894226
-0.025021934881806374 -0.5091423988342285
0.0058801444247365 0.5002098083496094
-0.0408710241317749 -0.503146767616272
0.04179505258798599 -0.5311380624771118
-0.002246103249490261 0.4853762984275818
0.005875831004232168 -0.5560680031776428
0.03446896746754646 0.5020923018455505
0.0012652587611228228 0.4650109112262726
-0.0396319143474102 0.46928656101226807
-0.04771294817328453 0.5420216917991638
0.23604387044906616 0.3599078953266144
0.010046186856925488 0.47052013874053955
0.005014386959373951 -0.5091125965118408
-0.28965264558792114 -0.0245863888412714
0.025207489728927612 -0.458033949136734
-0.005335226189345121 -0.48846668004989624
0.23839159309864044 -0.3523392677307129
0.0004775297420565039 -0.47009745240211487
-0.005270840134471655 -0.4806827902793884
0.2836925983428955 -0.037120334804058075
0.0065523432567715645 -0.5203422904014587
0.002724922727793455 -0.48099708557128906
0.2826102674007416 0.02914871647953987
-0.010282877832651138 -0.5013248324394226
-0.01802731864154339 -0.4984630346298218
0.23627866804599762 -0.3524424433708191
-0.23880504071712494 0.3337981402873993
-0.0060398695059120655 -0.49279385805130005
0.00044433274888433516 0.5278112292289734
0.004311834927648306 -0.48786261677742004
-0.02255965955555439 0.49652808904647827
-0.012731939554214478 0.48709771037101746
0.23799841105937958 0.33941471576690674
0.009945503436028957 -0.5122714042663574
-0.027708284556865692 -0.4588386118412018
-0.24001644551753998 0.3174091875553131
-0.02217000536620617 0.4776475429534912
0.2365160584449768 -0.3921254873275757
-0.04361645132303238 -0.5005602240562439
-0.237504780292511 0.38733795285224915
-0.03344932943582535 -0.4643832743167877
-0.03587734326720238 -0.5020354390144348
0.00766862602904439 -0.49244585633277893
-0.2838904559612274 0.03236036375164986
-0.04427751526236534 0.465268075466156
0.23562145233154297 0.3545076847076416
-0.010971163399517536 -0.4954637885093689
0.23739992082118988 0.35038208961486816
-0.23714472353458405 -0.2848886549472809
0.012258011847734451 -0.446499228477478
0.0027524628676474094 -0.5024542808532715
-0.05242270231246948 -0.4784882962703705
-0.00015967374201864004 0.495929092168808
0.2378109097480774 -0.3881746232509613
-0.011277999728918076 0.4793969392776489
-0.012984147295355797 -0.5214259624481201
-0.0077536324970424175 -0.5098157525062561
0.004330189432948828 -0.5046440958976746
0.23667266964912415 -0.31497180461883545
-0.003876118455082178 0.4615331292152405
0.2347993105649948 0.36855974793434143
0.04704574868083 0.5115633010864258
-0.001186917070299387 0.4938669502735138
0.2384343147277832 -0.3538597822189331
-0.02049373649060726 -0.48826733231544495
0.003025141777470708 -0.48256340622901917
0.23746195435523987 0.3315141797065735
-0.013719554990530014 -0.4875115156173706
0.0036904006265103817 0.47932693362236023
0.014025578275322914 0.5198376774787903
-0.013231020420789719 -0.5282590985298157
-0.2389114648103714 -0.3458667993545532
0.23661169409751892 -0.31454065442085266
-0.05115794017910957 -0.5185658931732178
0.03038451448082924 0.515369176864624
0.011365795508027077 -0.5303031802177429
-0.02562588080763817 0.535352885723114
-0.012262122705578804 0.5004333853721619
-0.23950979113578796 0.3514837324619293
-0.018716145306825638 0.528267502784729
0.2181890904903412 -0.408277302980423
-0.015525572933256626 -0.4731599986553192
0.014016283676028252 -0.5078091621398926
0.27804458141326904 -0.057978831231594086
0.1339755654335022 -0.4373513162136078
0.2372567355632782 0.3546844720840454
0.23616594076156616 0.3488093912601471
0.029485194012522697 -0.5023855566978455
-0.23922373354434967 0.3478848338127136
-0.0034433898981660604 0.4681364595890045
-0.010846000164747238 0.496896892786026
0.29391416907310486 0.01419398095458746
0.01664094813168049 -0.49780136346817017
-0.23721718788146973 0.37513118982315063
0.23811447620391846 -0.30087146162986755
0.0031326792668551207 -0.521730363368988
-0.03032551519572735 0.4949674606323242
0.013118873350322247 0.488918662071228
0.052117303013801575 0.4810878336429596
0.016361314803361893 -0.5481092929840088
-0.01797480508685112 -0.48860543966293335
-0.0064648897387087345 -0.5029641389846802
-0.014557924121618271 -0.5075654983520508
-0.042743802070617676 -0.5092580914497375
0.2380913496017456 -0.3581148087978363
-0.009534431621432304 0.5142403244972229
-0.02617725171148777 0.514447033405304
-0.011403684504330158 0.5539076328277588
-0.028912805020809174 -0.5376633405685425
-0.29954519867897034 0.018649226054549217
-0.007974381558597088 0.4913696348667145
0.23820579051971436 0.33885467052459717
-0.03230195865035057 0.5150318741798401
-0.2323446124792099 -0.3770767152309418
0.23685777187347412 0.3394826352596283
0.008707105182111263 0.48478633165359497
-0.23239360749721527 0.3563147485256195
0.22024422883987427 0.3967733383178711
0.011065647006034851 -0.49042779207229614
-0.010661642998456955 -0.5158291459083557
0.0427686907351017 -0.5040627121925354
-0.30406516790390015 0.018452070653438568
-0.004179579671472311 -0.46416664123535156
0.23854079842567444 0.2902538776397705
-1.5850293493713252e-05 0.45659878849983215
-0.036251720041036606 -0.4483567476272583
-0.22820869088172913 0.40632128715515137
0.034615494310855865 0.46730518341064453
0.02261761762201786 0.5028579831123352
0.023761259391903877 -0.4794420301914215
-0.0013227351009845734 -0.5041633248329163
0.04293224588036537 -0.469016432762146
0.009307514876127243 -0.48110345005989075
0.28488215804100037 -0.010979392565786839
-0.016134869307279587 0.48565033078193665
-0.00038286615745164454 0.48493680357933044
-0.24047228693962097 -0.3434258699417114
-0.011154676787555218 -0.5151487588882446
-0.23895256221294403 -0.37058156728744507
-0.010531764477491379 0.5244694948196411
0.23819218575954437 -0.36047014594078064
-0.026003945618867874 0.5425690412521362
0.23759378492832184 -0.34750133752822876
-0.008732057176530361 0.4895641505718231
0.2869885563850403 0.04480066895484924
-0.2390175461769104 0.3232121169567108
-0.011097528040409088 0.4862717092037201
-0.0072193448431789875 -0.4800749719142914
-0.020844269543886185 -0.4971037805080414
-0.013675810769200325 0.48924264311790466
0.2830199897289276 0.012801755219697952
-0.036069829016923904 -0.49085065722465515
-0.018727751448750496 -0.5051294565200806
0.037411369383335114 0.4921005070209503
-0.23892582952976227 0.3663466274738312
0.00020842791127506644 0.5102494955062866
-0.011769615113735199 -0.526613712310791
0.0010131086455658078 -0.5120229125022888
0.031126970425248146 0.49210038781166077
-0.005519153084605932 -0.48955628275871277
-0.040019307285547256 0.5634925365447998
0.04850652813911438 -0.4748902916908264
0.23762837052345276 0.3281736969947815
0.23603054881095886 0.3527832627296448
-0.017418764531612396 0.4999663531780243
0.23645836114883423 0.35809996724128723
0.009298286400735378 -0.5118762254714966
0.2931971251964569 -0.030865246430039406
0.23332813382148743 0.3795677125453949
0.0068011824041605 0.48439595103263855
-0.020952066406607628 -0.49105602502822876
0.0023447785060852766 -0.5333374738693237
0.008490053936839104 0.5359922647476196
-0.014412660151720047 0.47665998339653015
-0.005325633101165295 0.51231849193573
-0.007684172596782446 0.4879741668701172
-0.011996730230748653 0.4851645827293396
0.004480664152652025 -0.47806963324546814
0.23483598232269287 0.3333321213722229
-0.006470563355833292 0.5036441683769226
-0.0405847392976284 -0.48679617047309875
0.015068127773702145 0.512092113494873
-0.032929737120866776 -0.4825740456581116
0.23765181005001068 0.32830777764320374
-0.2396535724401474 -0.30492764711380005
0.23793655633926392 -0.35011813044548035
-0.23908671736717224 0.32103052735328674
-0.01571742258965969 0.5081440806388855
-0.23974764347076416 0.3445972800254822
0.2379339188337326 -0.35268256068229675
-0.01614978536963463 -0.4925514757633209
0.021713603287935257 0.5171502232551575
0.01613251119852066 0.4988195300102234
-0.23923556506633759 0.35015344619750977
-0.0028044560458511114 0.500812828540802
0.23722857236862183 -0.36299410462379456
0.028675509616732597 0.48535946011543274
0.043875232338905334 -0.4984971880912781
0.23825286328792572 -0.3357310891151428
0.031623758375644684 -0.4825511574745178
0.23608699440956116 0.3496547043323517
0.23845680058002472 -0.353010892868042
0.007276530843228102 0.5098750591278076
-0.23960334062576294 0.32914549112319946
-0.2890324592590332 -0.017336009070277214
-0.006075247656553984 0.4804067611694336
0.01079372689127922 0.49201878905296326
-0.03454263135790825 0.49776533246040344
-0.23965176939964294 0.3445182144641876
0.027042219415307045 -0.5025613903999329
0.23722057044506073 -0.33484381437301636
-0.034635450690984726 0.5320284962654114
0.0136733902618289 -0.506661593914032
0.23757712543010712 -0.346845418214798
0.23861800134181976 -0.34927183389663696
0.2377883642911911 -0.37321606278419495
-0.000973232788965106 0.506750762462616
0.018315119668841362 -0.5200747847557068
0.23508356511592865 0.35570308566093445
0.025585927069187164 0.4879849851131439
-0.23919501900672913 0.36249616742134094
-0.0028839819133281708 -0.46906840801239014
0.2340649664402008 0.35113075375556946
0.0251941978931427 0.5070847868919373
0.004864923190325499 -0.502133309841156
0.01001211442053318 -0.45799919962882996
-0.2404894381761551 -0.3356166481971741
-0.003418052103370428 0.4941016435623169
0.2380550056695938 -0.344837486743927
-0.044584207236766815 -0.4998112916946411
0.2380496859550476 -0.33938267827033997
0.014693908393383026 -0.49663639068603516
-0.0025332076475024223 0.5105945467948914
0.0011472771875560284 0.5132237076759338
-0.007959391921758652 0.4627358913421631
-0.24020864069461823 -0.3536023795604706
0.031982578337192535 0.5403553247451782
0.056000515818595886 0.5072909593582153
0.011913098394870758 -0.4798365533351898
0.23768863081932068 -0.33943575620651245
-0.017986666411161423 0.557846188545227
-0.23988303542137146 -0.3055466115474701
-0.01764659583568573 -0.5346136093139648
0.016124000772833824 -0.4917920231819153
0.2382056713104248 -0.3545336425304413
0.014194601215422153 0.5182861089706421
0.024421455338597298 0.471633642911911
0.23661208152770996 0.35249900817871094
-0.027534229680895805 0.475342720746994
0.012828858569264412 0.5131247043609619
-0.01401821244508028 0.5009872317314148
-0.0011669103987514973 0.4821268618106842
-0.025415528565645218 -0.49082911014556885
0.006275641266256571 0.4670771062374115
-0.01585964858531952 0.48285627365112305
0.00482319388538599 -0.49106544256210327
-0.23248066008090973 -0.368990421295166
-0.004239460453391075 -0.5406513214111328
-0.23889712989330292 0.33720555901527405
0.22443531453609467 0.3490358889102936
0.03904347866773605 0.45806077122688293
0.29256901144981384 0.03252209722995758
-0.018488990142941475 -0.5094698667526245
0.019130753353238106 0.49813902378082275
0.23728731274604797 -0.36135998368263245
0.05046641454100609 -0.5219452381134033
-0.005238434765487909 -0.4815634489059448
-0.23925305902957916 0.34094229340553284
0.014253002591431141 0.4849358797073364
0.02828776277601719 0.5063415765762329
-0.012240189127624035 0.4678305983543396
-0.015205957926809788 -0.5364392399787903
-0.0032264592591673136 0.4708075523376465
-0.23683424293994904 -0.38492801785469055
0.03298190236091614 0.5412800908088684
-0.20758192241191864 0.3729713261127472
0.0068307905457913876 -0.5040414333343506
-0.24047797918319702 0.3148517310619354
0.01699167676270008 0.48847660422325134
-0.2369031012058258 0.3875811696052551
-0.0375467985868454 0.5058282017707825
-0.015481965616345406 -0.4885629415512085
-0.04223059117794037 0.46397262811660767
-0.0026102156843990088 0.4756058156490326
-0.0376381017267704 -0.46082139015197754
-0.008449661545455456 0.4766833186149597
0.012564302422106266 -0.49287593364715576
0.005202988162636757 -0.5153672099113464
0.05397087708115578 -0.4580785930156708
-0.23927277326583862 0.35573694109916687
-0.02251863293349743 0.5101836919784546
0.23727919161319733 0.3399176001548767
-0.038930442184209824 -0.514948844909668
-0.2401846945285797 -0.3556133508682251
-0.06847739964723587 0.46033358573913574
0.014153067953884602 0.5085305571556091
-0.023785129189491272 0.4866226017475128
-0.2999636232852936 0.005650554783642292
0.23711544275283813 -0.36886066198349
0.0032022432424128056 -0.5004628300666809
-0.007269658613950014 0.5002413988113403
-0.2382463961839676 0.3010568916797638
0.026243876665830612 0.5316228270530701
-0.23885414004325867 0.3548220098018646
0.23778070509433746 -0.3733915388584137
-0.0051817623898386955 0.4640117585659027
-0.23870758712291718 -0.37223589420318604
0.01853535883128643 0.5309187173843384
-0.2390214502811432 0.34246331453323364
0.07755368947982788 0.4777200222015381
-0.027414442971348763 0.5089088082313538
-0.014792241156101227 -0.5329192876815796
-0.010032406076788902 -0.48918819427490234
-0.009219585917890072 -0.4800293445587158
-0.2386438399553299 -0.31226909160614014
0.23430059850215912 0.37375640869140625
-0.23998700082302094 -0.3485041558742523
0.15675272047519684 0.4341334104537964
0.02580774575471878 -0.5013230443000793
0.23712250590324402 0.33477655053138733
0.06675241887569427 -0.4941011071205139
0.026521462947130203 0.4126957356929779
-0.004259202163666487 0.5433604717254639
0.0009051288361661136 0.5323696732521057
0.022984111681580544 0.5035814642906189
-0.30135852098464966 0.019108543172478676
-0.23554907739162445 -0.354366272687912
0.009290256537497044 -0.4908505976200104
0.20662231743335724 0.38726887106895447
0.28029096126556396 -0.05103493481874466
-0.06598518043756485 0.4287445843219757
0.23658694326877594 0.33979079127311707
0.07860256731510162 0.44159501791000366
-0.0025990321300923824 -0.5203729271888733
-0.04155615344643593 -0.48652806878089905
0.28624215722084045 -0.0011455458588898182
-0.01813446916639805 -0.4847063422203064
0.013184577226638794 0.5098484754562378
0.0035182111896574497 0.4953589141368866
-0.24018993973731995 -0.3551962971687317
0.2307000309228897 0.3719000220298767
-0.00969921424984932 0.4807226061820984
0.003313967492431402 0.5033645629882812
-0.009740883484482765 0.5216698050498962
0.23571401834487915 -0.40272194147109985
0.27358725666999817 -0.11462927609682083
-0.23995830118656158 -0.3357434570789337
0.008252575062215328 0.47986483573913574
-0.007890867069363594 -0.49269238114356995
-0.01748199574649334 -0.44352981448173523
-0.02082730457186699 0.5198907852172852
-0.02141154371201992 -0.4988698661327362
0.29527005553245544 -0.02399813011288643
0.21944354474544525 0.38499173521995544
-0.23985810577869415 -0.344791442155838
-0.011883893981575966 -0.4636657238006592
0.0026604151353240013 0.527273416519165
-0.008620794862508774 -0.4992164969444275
-0.23974628746509552 0.335661917924881
0.0007969793514348567 -0.5067725777626038
0.28478193283081055 -0.019694479182362556
-0.2369682788848877 -0.38815242052078247
0.015854796394705772 -0.4650821089744568
0.00022519532649312168 0.4495585560798645
0.04153943806886673 -0.5199509263038635
-0.24017105996608734 -0.3510129153728485
0.006903745234012604 0.4959556758403778
0.01608089916408062 -0.464235782623291
-0.01169842854142189 0.5330559611320496
0.009948717430233955 -0.46720510721206665
-0.02210851013660431 0.49987539649009705
-0.2361045479774475 -0.3614162504673004
-0.07986192405223846 0.477155864238739
0.008035436272621155 0.47645917534828186
0.005049020517617464 -0.4561446011066437
-0.24030743539333344 -0.34315046668052673
-0.019681956619024277 -0.502418577671051
-0.23936827480793 -0.353829026222229
-0.007952390238642693 -0.5515559315681458
-0.009484990499913692 -0.4929032623767853
-0.2391853928565979 0.363505095243454
-0.030156923457980156 -0.4962523877620697
0.03655455633997917 -0.4875112473964691
0.01861402951180935 0.5119873881340027
0.23638294637203217 0.3255167603492737
-0.0011232979595661163 0.49784111976623535
-0.018834589049220085 0.5022901892662048
-0.018344687297940254 0.4620603024959564
-0.2395147681236267 -0.3240082263946533
-0.04337511956691742 -0.49110907316207886
0.23795029520988464 0.3123584985733032
-0.24043865501880646 -0.3426195979118347
0.007575356401503086 -0.5496309995651245
-0.0012190841371193528 -0.5102906823158264
0.029857557266950607 -0.5125181674957275
0.0036732000298798084 -0.5061949491500854
0.03445520997047424 -0.4988681972026825
0.0009977404261007905 0.4595838189125061
-0.030184421688318253 -0.4766530990600586
0.03485522046685219 0.4993433356285095
0.03284833952784538 0.47351929545402527
0.001965693198144436 0.5490456223487854
0.292707234621048 0.0056707910262048244
0.23840373754501343 -0.34766730666160583
-0.016522126272320747 0.5151622891426086
-0.04442662000656128 -0.4477180242538452
-0.03578127548098564 -0.5058231353759766
0.004105868749320507 -0.4806494116783142
-0.022654248401522636 0.4534286558628082
0.021618809551000595 -0.530110776424408
-0.029564188793301582 0.4721803665161133
-0.005834947340190411 0.5112020969390869
-0.009347474202513695 0.5165578722953796
-0.01210179552435875 0.5066182613372803
-0.032592084258794785 -0.48577117919921875
-0.31827977299690247 -0.03202443569898605
0.23688888549804688 0.34348878264427185
0.06423680484294891 0.5083067417144775
0.01087278313934803 -0.47142353653907776
0.007766034919768572 0.5285163521766663
-0.007306596729904413 -0.45665258169174194
0.037589944899082184 -0.5147950053215027
-0.009236674755811691 0.4667998254299164
-0.24018537998199463 -0.35177209973335266
0.23943421244621277 -0.3215314745903015
-0.01502675749361515 -0.5051562786102295
-0.2393520623445511 0.34367838501930237
-0.020820163190364838 -0.5238974690437317
0.23754705488681793 0.32907944917678833
-0.017110109329223633 -0.5130484104156494
-0.2401396930217743 -0.3282519280910492
0.0072111086919903755 -0.5071357488632202
0.2275269776582718 -0.3787508010864258
0.28798025846481323 -0.0036184764467179775
0.2371494024991989 0.333730548620224
0.23822548985481262 0.34049472212791443
-0.29444456100463867 0.026242313906550407
-0.03346714377403259 0.5126088261604309
0.025739463046193123 0.5021737813949585
-0.0018644494703039527 -0.48519760370254517
0.028324609622359276 -0.5059258937835693
-0.23901169002056122 -0.3144368827342987
-0.23964166641235352 0.33294036984443665
-0.0163542702794075 -0.497913658618927
0.01974821649491787 -0.4881592094898224
0.0036060474812984467 0.5167647004127502
0.016258852556347847 0.5332803130149841
0.012200838886201382 -0.5159137845039368
0.0064132180996239185 -0.533055305480957
0.010808944702148438 0.4476930499076843
0.001474412390962243 0.49834293127059937
-0.016802893951535225 0.45913854241371155
0.017500244081020355 0.5152241587638855
0.23809701204299927 -0.3598787188529968
0.0059180231764912605 0.5093646049499512
0.017849484458565712 0.4888056814670563
-0.23942281305789948 0.33394888043403625
-0.028729820623993874 -0.5220072269439697
0.003695279359817505 0.4687502682209015
-0.013649499975144863 -0.5306980013847351
0.013879797421395779 0.5036636590957642
-0.028352491557598114 0.5070487856864929
0.2343989610671997 -0.34862759709358215
0.028853265568614006 -0.4866091310977936
-0.03035222925245762 0.4863818287849426
0.27856677770614624 0.014554867520928383
-0.23975202441215515 -0.33725327253341675
-0.23918217420578003 0.3231280446052551
0.011097857728600502 0.4515879154205322
-0.23979057371616364 0.3432433605194092
0.023946888744831085 0.4704078137874603
0.23440466821193695 0.37367677688598633
0.037270501255989075 -0.49561312794685364
0.006167032290250063 -0.49299219250679016
0.008599345572292805 0.44716984033584595
-0.003091389313340187 0.5140648484230042
-0.0035214528907090425 -0.5105228424072266
0.23665747046470642 0.36360225081443787
0.23749317228794098 -0.3298717439174652
-0.013463130220770836 0.5102363228797913
-0.23646727204322815 -0.39749211072921753
-0.29167255759239197 -0.03852022439241409
0.0088634192943573 0.49365678429603577
-0.23935110867023468 0.3323235809803009
-0.00020993119687773287 -0.5562199354171753
-0.006676712539047003 0.475968599319458
0.23797808587551117 0.3118463456630707
0.23480729758739471 0.38040509819984436
0.23795129358768463 -0.3325859308242798
-0.23420782387256622 0.37263238430023193
-0.018015101552009583 -0.4791053235530853
-0.23944255709648132 -0.3802472651004791
-0.0013877336168661714 0.49476054310798645
0.010446512140333652 0.48520907759666443
-0.24022838473320007 -0.3490181863307953
-0.005285162013024092 0.4787180721759796
-0.002303007524460554 -0.45463383197784424
-0.02154763974249363 -0.49750378727912903
0.0035896380431950092 -0.4886115789413452
-0.0207679346203804 -0.4968775808811188
-0.015898896381258965 -0.4559551775455475
-0.0198076069355011 0.4997575283050537
-0.23875918984413147 0.35746529698371887
-0.01974266767501831 0.5046159625053406
0.0011197396088391542 0.5023646950721741
-0.1209455281496048 0.45542508363723755
-0.002790312748402357 -0.5140239000320435
0.23628686368465424 0.35578224062919617
-0.2354428619146347 -0.2546999454498291
0.2865716218948364 0.019937317818403244
-0.009773872792720795 0.49525144696235657
0.235531747341156 0.35753464698791504
-0.06177782267332077 0.46460357308387756
0.006092640105634928 0.4675552546977997
0.23694100975990295 -0.318602979183197
0.23847919702529907 -0.3381117880344391
0.23787681758403778 -0.36677202582359314
0.29057320952415466 0.0190733689814806
-0.013292032293975353 0.47479191422462463
-0.024654731154441833 -0.4739437401294708
-0.24029850959777832 -0.34894782304763794
-0.011760469526052475 0.5089902281761169
-0.0010405463399365544 -0.43261125683784485
0.23810943961143494 -0.3587774336338043
-0.28417909145355225 -0.046755921095609665
0.030001303181052208 -0.48781293630599976
-0.024492276832461357 0.4928813874721527
-0.07710101455450058 0.4512375593185425
0.009182571433484554 -0.4883187711238861
-0.032486800104379654 0.48582011461257935
-0.02427009679377079 0.45970702171325684
-0.027760352939367294 0.5511794090270996
-0.003087436081841588 0.4992315471172333
0.023124100640416145 -0.4776361882686615
0.00876263901591301 0.48632922768592834
-0.029264600947499275 0.4953838288784027
0.0688285231590271 -0.5048220157623291
-0.010053709149360657 -0.49782881140708923
0.013884022831916809 0.5243144035339355
-0.020248502492904663 0.510249674320221
0.01878638006746769 -0.4843260645866394
-0.02506948448717594 0.49144163727760315
-0.002364375861361623 0.47760748863220215
0.237533301115036 -0.3801238238811493
-0.24047525227069855 -0.34294041991233826
0.28800681233406067 -0.013948018662631512
-0.2387695461511612 -0.3904992341995239
-0.24010246992111206 -0.34530726075172424
0.016338486224412918 -0.5001245737075806
-0.02005358226597309 -0.47570013999938965
0.0005507798050530255 -0.48509877920150757
-0.0038292265962809324 -0.496591717004776
0.01363815926015377 -0.5129783749580383
-0.007325240410864353 0.48263782262802124
-0.027176033705472946 -0.48576444387435913
0.009629804641008377 0.5003133416175842
0.02692774496972561 -0.49668920040130615
-0.2305341213941574 -0.32710516452789307
0.23781818151474 0.3242211639881134
-0.2327355146408081 0.3706386089324951
-0.23899084329605103 -0.30586785078048706
0.019557679072022438 -0.49977123737335205
0.02101704478263855 -0.5105286240577698
0.005359566770493984 0.48310554027557373
0.008495872840285301 0.5025481581687927
-0.017426708713173866 -0.4613417685031891
0.0020588564220815897 0.5099874138832092
-0.008109898306429386 -0.4621667265892029
-0.03000093437731266 -0.48654335737228394
-0.009922756813466549 -0.5576677322387695
-0.0015382185811176896 -0.5032886266708374
-0.0024861169513314962 0.4681590795516968
-0.23951947689056396 0.32533928751945496
-0.0020470544695854187 -0.4961041808128357
-0.23728841543197632 -0.28409603238105774
0.0491974875330925 0.5057820677757263
-0.23574909567832947 0.3675873875617981
-0.013025467284023762 0.5249592661857605
-0.003778202924877405 -0.5066348314285278
0.23774676024913788 0.31583109498023987
-0.0054570273496210575 0.4900766909122467
-0.0038920121733099222 -0.490568071603775
0.23590287566184998 0.3692593574523926
-0.04275021702051163 -0.5008326768875122
0.2365226000547409 0.34916576743125916
0.04008295387029648 0.48948338627815247
0.06298937648534775 0.45616960525512695
-0.23682348430156708 -0.36163946986198425
-0.005693082232028246 -0.49408408999443054
0.02576390467584133 -0.5019106268882751
0.23767173290252686 -0.34874963760375977
0.017248066142201424 -0.5314869284629822
0.23733681440353394 0.3447372019290924
-0.1132097914814949 0.47585663199424744
-0.2389574944972992 -0.3926694989204407
0.23378509283065796 -0.2469741404056549
0.23790663480758667 -0.36389192938804626
-0.005557311698794365 -0.47036221623420715
-0.006056377198547125 -0.4947822690010071
0.0459236316382885 0.5125371217727661
-0.23920443654060364 0.3509548604488373
-0.013442321680486202 0.500548779964447
-0.04836894944310188 -0.5087793469429016
-0.2869478464126587 -0.031798213720321655
-0.24029040336608887 -0.3494200110435486
-0.23912887275218964 0.3427378237247467
0.01114138774573803 -0.5286628007888794
0.01082343328744173 0.5044227242469788
0.002575766295194626 0.4875418245792389
0.0356447696685791 -0.4861321449279785
0.00912285316735506 0.4857502281665802
-0.021411070600152016 0.49035733938217163
-0.23829779028892517 0.33898094296455383
0.014615788124501705 0.4828205108642578
0.00045371524174697697 -0.4622493088245392
0.023722782731056213 0.5153253674507141
0.014341779984533787 -0.4763624370098114
-0.028575269505381584 -0.5100199580192566
0.0035656755790114403 -0.4753885567188263
0.018859397619962692 -0.4748053550720215
-0.02331332303583622 0.5215843319892883
0.028346605598926544 -0.5199268460273743
-0.014698907732963562 -0.5081483721733093
-0.001988053321838379 0.4943792223930359
0.28325843811035156 0.026107624173164368
0.03666752204298973 0.4944898784160614
-0.23916186392307281 0.35814571380615234
-0.23944765329360962 -0.3675838112831116
-0.0022160890512168407 -0.5448727011680603
0.012601149268448353 -0.5357834100723267
0.009375648573040962 -0.49192479252815247
-0.28810808062553406 -0.04445396363735199
-0.03351098299026489 0.4551166594028473
-0.2326231449842453 -0.38322484493255615
0.009120498783886433 0.46500322222709656
-0.2954573631286621 -0.01825270988047123
-0.22673356533050537 0.3835810124874115
0.2378685176372528 0.3474956452846527
-0.03105241432785988 0.4867875576019287
-0.05337902531027794 0.4707880914211273
-0.009250261820852757 -0.5378032326698303
-0.008106132037937641 0.5043773651123047
0.009723672643303871 0.495461106300354
-0.024119308218359947 0.5052169561386108
0.23656496405601501 0.3530721068382263
0.02613052725791931 0.5182058215141296
-0.23824620246887207 -0.29949161410331726
-0.02453678660094738 0.507023811340332
-0.018677929416298866 -0.5287445187568665
-0.2391900271177292 0.323243111371994
-0.03237345442175865 -0.5029995441436768
-0.0368652269244194 -0.4473544955253601
-0.23925724625587463 0.31028157472610474
0.004157874267548323 -0.4493902027606964
-0.23913423717021942 0.33722278475761414
0.22956745326519012 0.36541616916656494
-0.021415896713733673 -0.5144378542900085
0.23899312317371368 -0.3763638436794281
-0.010701213963329792 -0.44910669326782227
0.0036457828246057034 0.521632730960846
0.015439558774232864 -0.48179522156715393
-0.019343186169862747 0.533099889755249
0.010156944394111633 0.4887557625770569
-0.019131392240524292 -0.46336084604263306
0.02708849124610424 -0.49253734946250916
-0.005660243798047304 -0.47997134923934937
0.23565687239170074 0.3560825288295746
0.2369505614042282 0.33597004413604736
0.030866576358675957 -0.51140958070755
0.23618857562541962 0.33479562401771545
0.01952451281249523 0.4875743091106415
0.2356821894645691 0.32880187034606934
0.23598448932170868 -0.2958020269870758
0.0013245567679405212 -0.4885701537132263
-0.21960221230983734 -0.37302476167678833
0.0014548477483913302 0.5030835270881653
0.013927990570664406 -0.4937669038772583
0.01159945409744978 0.5337636470794678
-0.20197483897209167 -0.43050506711006165
-0.2390105277299881 0.3603459596633911
0.0010565026896074414 -0.4640319347381592
-0.23970293998718262 -0.33623865246772766
-0.0380321703851223 0.5059635043144226
-0.016955187544226646 -0.4772469103336334
-0.11935602873563766 0.4244897961616516
-0.017512794584035873 0.5145547986030579
0.0030630636028945446 0.4823715090751648
-0.03722627833485603 -0.48943275213241577
-0.2391849160194397 0.3342375159263611
-0.005319464020431042 0.5367557406425476
-0.22672000527381897 0.373980849981308
-0.23875099420547485 -0.28910306096076965
-0.23719656467437744 0.3718903362751007
0.05387610197067261 0.4706973731517792
0.032087892293930054 0.454865425825119
0.06003981828689575 -0.47110119462013245
-0.010304774157702923 -0.526792049407959
0.23743189871311188 0.33872419595718384
-0.03495682403445244 0.4804646968841553
-0.00180517986882478 0.4814811050891876
-0.020986882969737053 -0.5046907067298889
0.007277258671820164 -0.4635525047779083
-0.03803304582834244 -0.48735785484313965
-0.28417837619781494 0.058372825384140015
-0.22739920020103455 0.40326744318008423
0.009697654284536839 0.5204232931137085
-0.03073703870177269 0.47604066133499146
0.012006212957203388 0.5058208703994751
-0.010422801598906517 0.48828765749931335
-0.0128806596621871 -0.5221847891807556
0.015449932776391506 0.5095811486244202
-0.23734299838542938 0.3692503869533539
0.23669379949569702 0.34336012601852417
0.0026397781912237406 -0.528512179851532
0.23666459321975708 0.35660794377326965
0.23508822917938232 0.33446553349494934
0.223385751247406 0.40343356132507324
-0.0016704491572454572 0.5488327741622925
-0.017335278913378716 -0.4995250999927521
0.022767821326851845 -0.5069884657859802
-0.016106048598885536 -0.46608537435531616
-0.0016068796394392848 0.5054782032966614
-0.01036200299859047 -0.5241459608078003
-0.015539995394647121 0.46344903111457825
-0.02225157804787159 0.4823583662509918
0.2834833860397339 -0.011169567704200745
-0.23756754398345947 -0.3659666180610657
0.003514589974656701 0.5132403373718262
-0.018979663029313087 -0.4564369022846222
-0.23870353400707245 0.35396015644073486
0.02417260967195034 -0.49465012550354004
0.009267902933061123 0.5359653234481812
0.002397021045908332 -0.4715288281440735
-0.24041366577148438 0.32386717200279236
-0.2366337776184082 -0.38692978024482727
0.2825404107570648 -0.0035630096681416035
-0.00426154350861907 -0.4362400770187378
-0.0034003600012511015 0.5044633746147156
0.005781531799584627 0.47021082043647766
-0.011773171834647655 -0.5082035064697266
-0.016337363049387932 0.5085834860801697
0.024475518614053726 -0.5268152952194214
-0.23874014616012573 0.32503074407577515
-0.24015295505523682 -0.3468059003353119
-0.007593661081045866 0.5510984063148499
-0.016504300758242607 -0.5150266885757446
-0.014052062295377254 0.5032641887664795
-0.0034263599663972855 -0.5108935832977295
-0.03268972784280777 -0.48160189390182495
0.037035372108221054 0.4935842454433441
0.23909948766231537 0.2686474621295929
0.004415805451571941 0.4992449879646301
-0.29116252064704895 -0.005880235694348812
0.23669825494289398 0.3491390645503998
0.23746389150619507 0.3349219262599945
-0.012835524044930935 -0.45175430178642273
-0.006459951400756836 -0.5112629532814026
0.05218133330345154 0.45437222719192505
-0.01049219723790884 -0.4916589558124542
0.0016105137765407562 0.4974310100078583
-0.021790124475955963 -0.5054330825805664
-0.004765469115227461 0.46182310581207275
-0.020339084789156914 0.46943849325180054
-0.23871393501758575 -0.33082643151283264
0.0027669519186019897 -0.47930067777633667
0.0051479646936059 0.4929358959197998
0.2367372065782547 0.3513473570346832
-0.029371166601777077 -0.49407103657722473
0.04850347340106964 -0.4724920094013214
0.23798426985740662 -0.3821468651294708
0.015916699543595314 0.49397802352905273
0.024302929639816284 0.48559921979904175
-1.2341169167484622e-05 -0.49915653467178345
0.014598840847611427 0.505821704864502
0.03708584979176521 -0.47186070680618286
-0.019845744594931602 -0.5108708739280701
-0.015800289809703827 -0.4955504834651947
-0.2402690351009369 -0.33699193596839905
0.018091602250933647 0.5066096186637878
-0.005149366799741983 -0.5156883597373962
0.011734474450349808 0.51627117395401
-0.029039066284894943 -0.5207590460777283
0.01930813491344452 -0.4740877151489258
0.009269524365663528 0.4664289355278015
-0.018733501434326172 0.5160321593284607
-0.0015289823058992624 -0.47581756114959717
-0.006472795736044645 0.5005074739456177
0.23701536655426025 0.304141104221344
0.23804226517677307 -0.35483238101005554
0.23740673065185547 -0.3476451337337494
0.0237417034804821 0.5104180574417114
-0.24059359729290009 -0.33590707182884216
-0.23846836388111115 0.32002031803131104
0.28410524129867554 0.025314882397651672
-0.0007621719851158559 0.5161246061325073
0.236069455742836 0.35894328355789185
-0.035737596452236176 0.5025050044059753
0.01547296904027462 -0.5062624216079712
-0.23757901787757874 -0.3645530939102173
-0.04189310595393181 -0.4710795283317566
-0.001908390666358173 0.5030511617660522
0.23805390298366547 -0.33796262741088867
-0.23790839314460754 0.2137417197227478
0.005906319245696068 -0.49913161993026733
0.23871542513370514 -0.2996048331260681
0.2373943030834198 -0.31112149357795715
-0.0015733431791886687 -0.4815700650215149
0.029974108561873436 -0.4774174690246582
-0.014247654937207699 0.4488142728805542
0.29174575209617615 -0.0025091958232223988
0.00524899223819375 -0.4869048297405243
-0.23803912103176117 0.36429449915885925
0.01672954671084881 0.4763258397579193
-0.006308123003691435 0.4781029224395752
0.004817019682377577 -0.45714300870895386
-0.2905372977256775 0.020306963473558426
0.005052579566836357 0.4751889407634735
0.012624955736100674 -0.5222649574279785
-0.02965722233057022 -0.4895102083683014
0.024871869012713432 0.510109007358551
0.04107312113046646 0.5016845464706421
0.002200758084654808 0.5177249908447266
-0.010130930691957474 -0.5195846557617188
0.23712821304798126 0.35062941908836365
-0.03959854692220688 0.5057724118232727
-0.026739273220300674 0.5014773011207581
0.23789004981517792 -0.3704545497894287
0.06656403839588165 0.4868638515472412
-0.23751674592494965 -0.35295939445495605
0.02272341214120388 -0.5228674411773682
0.0024756251368671656 0.5105409622192383
-0.24008342623710632 -0.3757048547267914
0.0161523949354887 0.49683356285095215
-0.0020462004467844963 0.5009620189666748
0.23931437730789185 -0.32613715529441833
0.025367913767695427 0.48827576637268066
-0.0021830368787050247 0.4989551901817322
-0.2810743451118469 0.08647443354129791
0.0017840112559497356 -0.47802481055259705
-0.033339109271764755 0.5042663812637329
-0.021475184708833694 0.5346376299858093
-0.02901419997215271 -0.4700399935245514
-0.23844744265079498 0.3087531328201294
0.2376444935798645 0.31359368562698364
0.01844264194369316 -0.4548831582069397
-0.03530646860599518 -0.48820364475250244
-0.23847965896129608 0.31269606947898865
-0.01268993690609932 -0.5170103907585144
-0.3010018765926361 0.015410817228257656
0.23770153522491455 0.3209378719329834
0.04387803375720978 0.522462010383606
-0.23980732262134552 0.3401449918746948
-0.23996585607528687 -0.3265252709388733
-0.0018451680662110448 -0.5269133448600769
-0.019037745893001556 -0.503581166267395
-0.23925504088401794 0.33715856075286865
0.2366069257259369 0.3573378622531891
-0.022027337923645973 0.4845539927482605
0.0107138492166996 0.5015751123428345
0.04442331939935684 0.44838660955429077
0.026441266760230064 0.48369479179382324
-0.0006152804126031697 0.5268566012382507
0.23477639257907867 -0.3833993673324585
0.02022220753133297 0.5037800669670105
-0.2379542738199234 -0.30794522166252136
0.011212289333343506 -0.5009811520576477
-0.23949553072452545 -0.3597176671028137
-0.023467382416129112 -0.45801103115081787
0.008234678767621517 0.5196560025215149
-0.003430186305195093 0.5242292881011963
0.0025204699486494064 -0.4729005694389343
0.006330857984721661 -0.497528076171875
0.00021248032862786204 0.47984275221824646
0.0013624343555420637 0.5000861883163452
-0.013601074926555157 -0.489099383354187
0.010569634847342968 0.5149738788604736
-0.15723085403442383 -0.40907523036003113
0.2384553998708725 -0.35329243540763855
-0.007299268618226051 0.500792384147644
0.0011265435023233294 0.5001682043075562
0.019200220704078674 0.49357736110687256
0.028299814090132713 -0.4786491394042969
0.003246660577133298 -0.49301767349243164
0.23745544254779816 -0.32600972056388855
0.0054613398388028145 -0.5052388310432434
0.007587907370179892 -0.511403501033783
0.016090672463178635 -0.4973609447479248
-0.006210861727595329 0.49772974848747253
-0.2327759861946106 0.3713006377220154
-0.29029005765914917 0.007670308463275433
-0.009664490818977356 -0.5087423920631409
0.013872482813894749 0.5092108845710754
-0.0032417909242212772 -0.48801517486572266
0.005398607812821865 -0.5332359671592712
0.23800048232078552 -0.34627261757850647
-0.23856708407402039 0.3201351463794708
-0.2929212749004364 -0.02094320021569729
-0.03295460343360901 -0.46373677253723145
-0.01588650792837143 -0.5354131460189819
-0.23958632349967957 -0.32138127088546753
-0.2892276644706726 -0.02687443420290947
0.011349952779710293 -0.5127444267272949
0.23813867568969727 -0.36119166016578674
0.2386307269334793 -0.3495851159095764
-0.03697876259684563 -0.46231722831726074
-0.2087736427783966 -0.3753622770309448
-0.017019465565681458 -0.48788389563560486
-0.04105742648243904 0.47376859188079834
0.009171823970973492 -0.49814000725746155
-0.18132536113262177 -0.38762933015823364
0.11605153232812881 -0.43698203563690186
0.018351279199123383 0.48716139793395996
0.012021574191749096 -0.5163269639015198
0.23765891790390015 0.33649614453315735
0.23718519508838654 0.3379921019077301
-0.022139687091112137 0.5063443779945374
-0.0001293110108235851 0.5131073594093323
0.009417961351573467 -0.5139973163604736
-0.0006768759340047836 -0.4973318576812744
0.23720978200435638 -0.35393908619880676
-0.24038827419281006 -0.3414720892906189
0.005442987196147442 0.5085340738296509
-0.012289037927985191 0.507422149181366
-0.2970312833786011 -0.004857308696955442
0.03869686648249626 -0.48390913009643555
0.23651573061943054 0.3487335443496704
-0.004478626884520054 -0.5055505633354187
-0.0012330514146015048 0.4688272476196289
0.23821508884429932 0.34112748503685
0.23862126469612122 -0.3149026930332184
0.006948832888156176 0.4927126169204712
-0.005459791515022516 0.46597912907600403
-0.010300508700311184 -0.5098872780799866
-0.23834890127182007 -0.3499816954135895
-0.04572245478630066 -0.47555604577064514
0.002278047613799572 -0.4559967815876007
0.02817215956747532 -0.5052134394645691
0.005156202707439661 0.47451257705688477
-0.025486329570412636 0.48996883630752563
0.021522600203752518 -0.5314509272575378
-0.24023480713367462 -0.34664908051490784
0.0025093178264796734 -0.48682788014411926
-0.03547903895378113 -0.48409324884414673
0.2377912700176239 -0.3553204834461212
0.005976726301014423 -0.46133744716644287
-0.23078526556491852 0.3477898836135864
-0.23985418677330017 0.3218659460544586
0.0003927055513486266 -0.48953530192375183
-0.23889072239398956 0.34681105613708496
-0.007936458103358746 -0.5225393176078796
0.022968661040067673 -0.4850466847419739
-0.032485123723745346 -0.49017319083213806
-0.11644227057695389 0.4737204313278198
-0.00263143889605999 -0.4873966872692108
-0.016489556059241295 0.48141440749168396
-0.240289568901062 -0.31487780809402466
-0.24027051031589508 0.3278016746044159
-0.287788450717926 -0.04736130312085152
-0.011697261594235897 -0.5052604675292969
0.002545607276260853 -0.519916832447052
0.05900555104017258 0.4856671392917633
-0.23068703711032867 -0.38675910234451294
0.012670970521867275 0.4499668478965759

